Natural Gas Maximal Load Delivery for Multi-contingency Analysis

As the use of renewable generation has increased, electric power systems have become increasingly reliant on natural gas-fired power plants as fast ramping sources for meeting fluctuating bulk power demands. This dependence has introduced new vulnerabilities to the power grid, including disruptions to gas transmission networks from natural and man-made disasters. To address the operational challenges arising from these disruptions, we consider the task of determining a feasible steady-state operating point for a damaged gas pipeline network while ensuring the maximal delivery of load. We formulate the mixed-integer nonconvex maximal load delivery (MLD) problem, which proves difficult to solve on large-scale networks. To address this challenge, we present a mixed-integer convex relaxation of the MLD problem and use it to determine bounds on the transport capacity of a gas pipeline system. To demonstrate the effectiveness of the relaxation, the exact and relaxed formulations are compared across a large number of randomized damage scenarios on nine natural gas pipeline network models ranging in size from 11 to 4197 junctions. A proof of concept application, which assumes network damage from a set of synthetically generated earthquakes, is also presented to demonstrate the utility of the proposed optimization-based capacity evaluation in the context of risk assessment for natural disasters. For all but the largest network, the relaxation-based method is found to be suitable for use in evaluating the impacts of multi-contingency network disruptions, often converging to the optimal solution of the relaxed formulation in less than ten seconds.

==> data/earthquake_1_boxplots.csv <==
53.68822778836654,92.39232182186296,100.0,100.0,100.0
53.68823034441381,92.3923165014189,99.9999780082288,99.99998666544373,99.99999561894313
66.66666666666656,73.56321839080451,99.99999999999997,99.99999999999997,100.00000000000006
66.66666665819106,73.56321840320943,99.99999999999991,100.00000026454613,100.00009272634095
98.98989827843992,99.99999928128125,99.99999928128125,99.99999928128125,99.99999928129225
98.98989827425616,100.0,100.0,100.0,100.00003745396829
94.39167338192536,99.99999999999997,99.99999999999997,99.99999999999999,100.00000000000003
94.39167338192537,99.99999999999999,99.99999999999999,99.99999999999999,99.99999999999999
92.48896835009978,94.59190912381983,95.9270030865824,95.97952781560589,96.67444397918499
93.74413397551612,96.24929239391199,97.86062285932205,97.92217621749586,98.76808546557832
32.225703717550175,44.18176346287302,52.188399514200775,62.130350193222625,70.5298474322945
55.386989010192785,63.719334408935815,65.1338399623919,69.72825033861655,72.70604160758279


==> data/earthquake_2_boxplots.csv <==
31.895484999968744,91.46909445887952,96.75761149113795,100.0,100.000009603488
31.895675162454722,91.46907220418656,96.75759080808312,99.9999780082288,100.00000665553486
58.620689655172335,75.86206896551724,86.20689655172421,93.10344827586206,100.00000000000006
58.62068964394164,75.86206896551715,86.20689655172428,93.10346830025651,100.00000693090006
94.9494942670751,99.99999928128123,99.99999928128125,99.99999928128125,99.99999928128169
94.94949509974276,99.99999963073056,100.0,100.0,100.00048522725281
94.39167338192537,99.99999999999997,99.99999999999997,99.99999999999997,100.00000000000003
94.39167338192537,99.99999999999999,99.99999999999999,99.99999999999999,99.99999999999999
55.4976799115805,94.37395531742989,94.84444340226126,96.41673795071412,97.62122509546184
56.227236183744985,95.98799795048535,96.55254812433323,98.45264290401501,99.9227229413214
35.78698677334454,43.892048283790785,47.33331268432776,52.893943728088246,66.91418106630366
37.31983923382832,56.021813198803855,66.6886660736539,70.29746366969891,83.10531560435794


==> data/hist-COLLECTION.n-k-15-FORMULATION.CRDWP-NETWORK.Belgium-20.csv <==
lb,objective
-0.0001,0.0
9.090827272727273,0.0
18.181754545454545,0.0
27.27268181818182,0.0
36.36360909090909,0.5
45.45453636363636,5.4
54.545463636363635,8.600000000000001
63.636390909090906,14.200000000000001
72.72731818181818,24.8
81.81824545454545,26.900000000000002
90.90917272727272,19.6


==> data/hist-COLLECTION.n-k-15-FORMULATION.CRDWP-NETWORK.GasLib-11.csv <==
lb,objective
-0.0001,8.4
9.090827272727273,0.0
18.181754545454545,2.1
27.27268181818182,18.7
36.36360909090909,1.5
45.45453636363636,44.0
54.545463636363635,7.8
63.636390909090906,8.9
72.72731818181818,8.600000000000001
81.81824545454545,0.0
90.90917272727272,0.0


==> data/hist-COLLECTION.n-k-15-FORMULATION.CRDWP-NETWORK.GasLib-134.csv <==
lb,objective
-0.0001,17.0
9.090827272727273,14.400000000000002
18.181754545454545,18.2
27.27268181818182,17.9
36.36360909090909,13.200000000000001
45.45453636363636,8.799999999999999
54.545463636363635,5.800000000000001
63.636390909090906,4.1000000000000005
72.72731818181818,0.6
81.81824545454545,0.0
90.90917272727272,0.0


==> data/hist-COLLECTION.n-k-15-FORMULATION.CRDWP-NETWORK.GasLib-135.csv <==
lb,objective
-0.0001,0.0
9.090827272727273,0.0
18.181754545454545,0.6024096385542168
27.27268181818182,2.0080321285140563
36.36360909090909,4.016064257028113
45.45453636363636,15.160642570281125
54.545463636363635,20.682730923694777
63.636390909090906,30.421686746987948
72.72731818181818,14.156626506024095
81.81824545454545,12.449799196787147
90.90917272727272,0.5020080321285141


==> data/hist-COLLECTION.n-k-15-FORMULATION.CRDWP-NETWORK.GasLib-24.csv <==
lb,objective
-0.0001,48.699999999999996
9.090827272727273,0.0
18.181754545454545,16.6
27.27268181818182,0.0
36.36360909090909,21.8
45.45453636363636,0.0
54.545463636363635,10.7
63.636390909090906,1.5
72.72731818181818,0.6
81.81824545454545,0.0
90.90917272727272,0.1


==> data/hist-COLLECTION.n-k-15-FORMULATION.CRDWP-NETWORK.GasLib-40.csv <==
lb,objective
-0.0001,1.5
9.090827272727273,1.7000000000000002
18.181754545454545,2.5
27.27268181818182,8.1
36.36360909090909,11.5
45.45453636363636,13.600000000000001
54.545463636363635,10.4
63.636390909090906,28.000000000000004
72.72731818181818,11.4
81.81824545454545,10.5
90.90917272727272,0.8


==> data/hist-COLLECTION.n-k-15-FORMULATION.CRDWP-NETWORK.GasLib-4197.csv <==
lb,objective
-0.0001,0.9761388286334056
9.090827272727273,52.81995661605207
18.181754545454545,36.22559652928417
27.27268181818182,9.652928416485901
36.36360909090909,0.3253796095444686
45.45453636363636,0.0
54.545463636363635,0.0
63.636390909090906,0.0
72.72731818181818,0.0
81.81824545454545,0.0
90.90917272727272,0.0


==> data/hist-COLLECTION.n-k-15-FORMULATION.CRDWP-NETWORK.GasLib-582.csv <==
lb,objective
-0.0001,9.50950950950951
9.090827272727273,33.33333333333333
18.181754545454545,17.217217217217218
27.27268181818182,20.82082082082082
36.36360909090909,9.50950950950951
45.45453636363636,4.904904904904905
54.545463636363635,3.1031031031031033
63.636390909090906,0.8008008008008007
72.72731818181818,0.8008008008008007
81.81824545454545,0.0
90.90917272727272,0.0


==> data/hist-COLLECTION.n-k-15-FORMULATION.CRDWP-NETWORK.NA-154.csv <==
lb,objective
-0.0001,0.0
9.090827272727273,0.0
18.181754545454545,3.5000000000000004
27.27268181818182,23.3
36.36360909090909,1.9
45.45453636363636,5.6000000000000005
54.545463636363635,11.0
63.636390909090906,12.2
72.72731818181818,18.5
81.81824545454545,3.0
90.90917272727272,21.0


==> data/hist-COLLECTION.n-k-15-FORMULATION.DWP-NETWORK.Belgium-20.csv <==
lb,objective
-0.0001,0.0
9.090827272727273,0.0
18.181754545454545,0.0
27.27268181818182,0.0
36.36360909090909,0.5
45.45453636363636,5.4
54.545463636363635,8.700000000000001
63.636390909090906,14.3
72.72731818181818,24.6
81.81824545454545,26.900000000000002
90.90917272727272,19.6


==> data/hist-COLLECTION.n-k-15-FORMULATION.DWP-NETWORK.GasLib-11.csv <==
lb,objective
-0.0001,8.4
9.090827272727273,0.0
18.181754545454545,2.1
27.27268181818182,18.7
36.36360909090909,1.5
45.45453636363636,44.0
54.545463636363635,7.8
63.636390909090906,8.9
72.72731818181818,8.600000000000001
81.81824545454545,0.0
90.90917272727272,0.0


==> data/hist-COLLECTION.n-k-15-FORMULATION.DWP-NETWORK.GasLib-134.csv <==
lb,objective
-0.0001,17.0
9.090827272727273,14.400000000000002
18.181754545454545,18.2
27.27268181818182,17.9
36.36360909090909,13.200000000000001
45.45453636363636,8.799999999999999
54.545463636363635,5.800000000000001
63.636390909090906,4.1000000000000005
72.72731818181818,0.6
81.81824545454545,0.0
90.90917272727272,0.0


==> data/hist-COLLECTION.n-k-15-FORMULATION.DWP-NETWORK.GasLib-135.csv <==
lb,objective
-0.0001,0.0
9.090827272727273,0.1004016064257028
18.181754545454545,0.6024096385542168
27.27268181818182,2.0080321285140563
36.36360909090909,4.116465863453815
45.45453636363636,15.160642570281125
54.545463636363635,20.682730923694777
63.636390909090906,30.421686746987948
72.72731818181818,13.95582329317269
81.81824545454545,12.449799196787147
90.90917272727272,0.5020080321285141


==> data/hist-COLLECTION.n-k-15-FORMULATION.DWP-NETWORK.GasLib-24.csv <==
lb,objective
-0.0001,48.699999999999996
9.090827272727273,0.0
18.181754545454545,16.6
27.27268181818182,0.0
36.36360909090909,21.8
45.45453636363636,0.0
54.545463636363635,10.7
63.636390909090906,1.5
72.72731818181818,0.6
81.81824545454545,0.0
90.90917272727272,0.1


==> data/hist-COLLECTION.n-k-15-FORMULATION.DWP-NETWORK.GasLib-40.csv <==
lb,objective
-0.0001,1.5
9.090827272727273,1.7000000000000002
18.181754545454545,2.5
27.27268181818182,8.1
36.36360909090909,11.5
45.45453636363636,13.600000000000001
54.545463636363635,10.4
63.636390909090906,28.000000000000004
72.72731818181818,11.4
81.81824545454545,10.5
90.90917272727272,0.8


==> data/hist-COLLECTION.n-k-15-FORMULATION.DWP-NETWORK.GasLib-4197.csv <==
lb,objective
-0.0001,0.9761388286334056
9.090827272727273,52.603036876355745
18.181754545454545,36.44251626898048
27.27268181818182,9.652928416485901
36.36360909090909,0.3253796095444686
45.45453636363636,0.0
54.545463636363635,0.0
63.636390909090906,0.0
72.72731818181818,0.0
81.81824545454545,0.0
90.90917272727272,0.0


==> data/hist-COLLECTION.n-k-15-FORMULATION.DWP-NETWORK.GasLib-582.csv <==
lb,objective
-0.0001,9.50950950950951
9.090827272727273,34.034034034034036
18.181754545454545,16.816816816816814
27.27268181818182,20.62062062062062
36.36360909090909,9.50950950950951
45.45453636363636,4.904904904904905
54.545463636363635,3.403403403403403
63.636390909090906,0.5005005005005005
72.72731818181818,0.7007007007007007
81.81824545454545,0.0
90.90917272727272,0.0


==> data/hist-COLLECTION.n-k-15-FORMULATION.DWP-NETWORK.NA-154.csv <==
lb,objective
-0.0001,0.0
9.090827272727273,0.0
18.181754545454545,3.5000000000000004
27.27268181818182,23.3
36.36360909090909,1.9
45.45453636363636,5.6000000000000005
54.545463636363635,11.0
63.636390909090906,12.2
72.72731818181818,18.5
81.81824545454545,3.0
90.90917272727272,21.0


==> data/performance-hundreds-FORMULATION.CRDWP.csv <==
solve_time,num_problems_solved
0.004953861236572266,1.0
0.006534099578857422,11.0
0.006682157516479492,21.0
0.0068378448486328125,31.0
0.006937980651855469,41.0
0.0070340633392333984,51.0
0.007117033004760742,61.0
0.007184028625488281,71.0
0.0072481632232666016,81.0
0.00730586051940918,91.0
0.007356166839599609,101.0
0.0074329376220703125,111.0
0.007490873336791992,121.0
0.0075531005859375,131.0
0.0075969696044921875,141.0
0.007627964019775391,151.0
0.007673978805541992,161.0
0.00772404670715332,171.0
0.007784128189086914,181.0
0.007838964462280273,191.0
0.007881879806518555,201.0
0.007960796356201172,211.0
0.007986068725585938,221.0
0.008028030395507812,231.0
0.00808095932006836,241.0
0.00815582275390625,251.0
0.008188962936401367,261.0
0.008235931396484375,271.0
0.008267879486083984,281.0
0.008292913436889648,291.0
0.008327960968017578,301.0
0.008362054824829102,311.0
0.008405923843383789,321.0
0.00844883918762207,331.0
0.008479118347167969,341.0
0.00850677490234375,351.0
0.008539915084838867,361.0
0.008558034896850586,371.0
0.008575916290283203,381.0
0.008600950241088867,391.0
0.00861501693725586,401.0
0.008646011352539062,411.0
0.008656978607177734,421.0
0.008687019348144531,431.0
0.00871586799621582,441.0
0.008745908737182617,451.0
0.00876307487487793,461.0
0.008787155151367188,471.0
0.008810043334960938,481.0
0.008828878402709961,491.0
0.008857011795043945,501.0
0.008870124816894531,511.0
0.00889897346496582,521.0
0.008918046951293945,531.0
0.008949041366577148,541.0
0.008985042572021484,551.0
0.009016990661621094,561.0
0.009047985076904297,571.0
0.009071826934814453,581.0
0.009103059768676758,591.0
0.009120941162109375,601.0
0.009147882461547852,611.0
0.009171009063720703,621.0
0.00919485092163086,631.0
0.009238004684448242,641.0
0.009274005889892578,651.0
0.009295225143432617,661.0
0.009309053421020508,671.0
0.009346961975097656,681.0
0.00937199592590332,691.0
0.009387969970703125,701.0
0.00939798355102539,711.0
0.009430885314941406,721.0
0.009476184844970703,731.0
0.009515047073364258,741.0
0.009544849395751953,751.0
0.009567022323608398,761.0
0.009593009948730469,771.0
0.009619951248168945,781.0
0.009657859802246094,791.0
0.009688854217529297,801.0
0.009727954864501953,811.0
0.009753942489624023,821.0
0.00978398323059082,831.0
0.009814023971557617,841.0
0.00985407829284668,851.0
0.009877920150756836,861.0
0.009908914566040039,871.0
0.009933948516845703,881.0
0.009964942932128906,891.0
0.009990930557250977,901.0
0.010017156600952148,911.0
0.010044097900390625,921.0
0.010067939758300781,931.0
0.010097980499267578,941.0
0.010139942169189453,951.0
0.01017904281616211,961.0
0.01021718978881836,971.0
0.010245084762573242,981.0
0.010277986526489258,991.0
0.010303020477294922,1001.0
0.010324954986572266,1011.0
0.010360956192016602,1021.0
0.010383129119873047,1031.0
0.010401010513305664,1041.0
0.010426044464111328,1051.0
0.010455846786499023,1061.0
0.010478973388671875,1071.0
0.010505914688110352,1081.0
0.010525226593017578,1091.0
0.010560989379882812,1101.0
0.010581016540527344,1111.0
0.010616064071655273,1121.0
0.010643959045410156,1131.0
0.010677099227905273,1141.0
0.010702848434448242,1151.0
0.010719060897827148,1161.0
0.01073908805847168,1171.0
0.010765790939331055,1181.0
0.010798215866088867,1191.0
0.010835886001586914,1201.0
0.010863065719604492,1211.0
0.010901927947998047,1221.0
0.010934114456176758,1231.0
0.010954141616821289,1241.0
0.010996818542480469,1251.0
0.011021852493286133,1261.0
0.011049032211303711,1271.0
0.01106715202331543,1281.0
0.011111021041870117,1291.0
0.01114797592163086,1301.0
0.01119089126586914,1311.0
0.011224031448364258,1321.0
0.011255979537963867,1331.0
0.011291027069091797,1341.0
0.01131296157836914,1351.0
0.011354207992553711,1361.0
0.011407852172851562,1371.0
0.011430025100708008,1381.0
0.01147007942199707,1391.0
0.011505126953125,1401.0
0.011543989181518555,1411.0
0.011601924896240234,1421.0
0.011633872985839844,1431.0
0.011670827865600586,1441.0
0.011712789535522461,1451.0
0.011742115020751953,1461.0
0.01179814338684082,1471.0
0.011897087097167969,1481.0
0.011960029602050781,1491.0
0.01201009750366211,1501.0
0.012050867080688477,1511.0
0.012092828750610352,1521.0
0.012125015258789062,1531.0
0.012151956558227539,1541.0
0.012197017669677734,1551.0
0.012255191802978516,1561.0
0.012315988540649414,1571.0
0.012356042861938477,1581.0
0.012408018112182617,1591.0
0.012434959411621094,1601.0
0.012498140335083008,1611.0
0.012534856796264648,1621.0
0.012609004974365234,1631.0
0.012677907943725586,1641.0
0.012722969055175781,1651.0
0.012775897979736328,1661.0
0.012801170349121094,1671.0
0.012892961502075195,1681.0
0.012970924377441406,1691.0
0.013028860092163086,1701.0
0.013071060180664062,1711.0
0.013128995895385742,1721.0
0.013200044631958008,1731.0
0.0132598876953125,1741.0
0.013335943222045898,1751.0
0.013398885726928711,1761.0
0.013436079025268555,1771.0
0.013537883758544922,1781.0
0.013580083847045898,1791.0
0.013638973236083984,1801.0
0.01373910903930664,1811.0
0.013828039169311523,1821.0
0.013950824737548828,1831.0
0.014044046401977539,1841.0
0.014142990112304688,1851.0
0.01420283317565918,1861.0
0.014333963394165039,1871.0
0.014481067657470703,1881.0
0.014692068099975586,1891.0
0.014933109283447266,1901.0
0.015308856964111328,1911.0
0.01564788818359375,1921.0
0.01592087745666504,1931.0
0.016449928283691406,1941.0
0.01728200912475586,1951.0
0.018050193786621094,1961.0
0.01843094825744629,1971.0
0.01872420310974121,1981.0
0.01896977424621582,1991.0
0.019155025482177734,2001.0
0.0193789005279541,2011.0
0.01974201202392578,2021.0
0.020193099975585938,2031.0
0.020834922790527344,2041.0
0.0217740535736084,2051.0
0.022452116012573242,2061.0
0.022964000701904297,2071.0
0.023773193359375,2081.0
0.024131059646606445,2091.0
0.02441096305847168,2101.0
0.02476811408996582,2111.0
0.024966955184936523,2121.0
0.025256872177124023,2131.0
0.02550506591796875,2141.0
0.02585601806640625,2151.0
0.02604818344116211,2161.0
0.026205062866210938,2171.0
0.026480913162231445,2181.0
0.026619911193847656,2191.0
0.026962995529174805,2201.0
0.027193784713745117,2211.0
0.027431011199951172,2221.0
0.027594804763793945,2231.0
0.027782917022705078,2241.0
0.028074026107788086,2251.0
0.028400897979736328,2261.0
0.028692007064819336,2271.0
0.028914928436279297,2281.0
0.02922797203063965,2291.0
0.029320955276489258,2301.0
0.029540061950683594,2311.0
0.029677152633666992,2321.0
0.029916048049926758,2331.0
0.030144929885864258,2341.0
0.030344009399414062,2351.0
0.03065800666809082,2361.0
0.030848026275634766,2371.0
0.031111955642700195,2381.0
0.03138113021850586,2391.0
0.03159308433532715,2401.0
0.03192901611328125,2411.0
0.032256126403808594,2421.0
0.03248286247253418,2431.0
0.03278684616088867,2441.0
0.03301501274108887,2451.0
0.03334212303161621,2461.0
0.03362894058227539,2471.0
0.03412318229675293,2481.0
0.034332990646362305,2491.0
0.03475022315979004,2501.0
0.03507089614868164,2511.0
0.0353851318359375,2521.0
0.0355381965637207,2531.0
0.035809993743896484,2541.0
0.03606891632080078,2551.0
0.036289215087890625,2561.0
0.03663992881774902,2571.0
0.03684687614440918,2581.0
0.03694295883178711,2591.0
0.03717494010925293,2601.0
0.037564992904663086,2611.0
0.037735939025878906,2621.0
0.038101911544799805,2631.0
0.03840303421020508,2641.0
0.038687944412231445,2651.0
0.03891301155090332,2661.0
0.039108991622924805,2671.0
0.03944087028503418,2681.0
0.03986096382141113,2691.0
0.04008197784423828,2701.0
0.040409088134765625,2711.0
0.040640830993652344,2721.0
0.04116320610046387,2731.0
0.041442155838012695,2741.0
0.04183602333068848,2751.0
0.042114973068237305,2761.0
0.04263114929199219,2771.0
0.043260812759399414,2781.0
0.0437619686126709,2791.0
0.0443730354309082,2801.0
0.0446619987487793,2811.0
0.045120954513549805,2821.0
0.04572105407714844,2831.0
0.0461421012878418,2841.0
0.04668402671813965,2851.0
0.046885013580322266,2861.0
0.0474090576171875,2871.0
0.04778003692626953,2881.0
0.04819202423095703,2891.0
0.048605918884277344,2901.0
0.04888415336608887,2911.0
0.04910778999328613,2921.0
0.04924798011779785,2931.0
0.049597978591918945,2941.0
0.049926042556762695,2951.0
0.05011701583862305,2961.0
0.0503389835357666,2971.0
0.050581932067871094,2981.0
0.05109405517578125,2991.0
0.05141186714172363,3001.0
0.05197286605834961,3011.0
0.052565813064575195,3021.0
0.05287504196166992,3031.0
0.05317091941833496,3041.0
0.05374002456665039,3051.0
0.05420088768005371,3061.0
0.05501198768615723,3071.0
0.056005001068115234,3081.0
0.056741952896118164,3091.0
0.05786299705505371,3101.0
0.0588078498840332,3111.0
0.05956387519836426,3121.0
0.06028294563293457,3131.0
0.06090402603149414,3141.0
0.06162214279174805,3151.0
0.062397003173828125,3161.0
0.06293892860412598,3171.0
0.06377196311950684,3181.0
0.06482315063476562,3191.0
0.06626391410827637,3201.0
0.0675959587097168,3211.0
0.06910395622253418,3221.0
0.07090902328491211,3231.0
0.07203507423400879,3241.0
0.0740499496459961,3251.0
0.07510018348693848,3261.0
0.07575511932373047,3271.0
0.07669782638549805,3281.0
0.07748699188232422,3291.0
0.07856297492980957,3301.0
0.07939505577087402,3311.0
0.08147287368774414,3321.0
0.08244490623474121,3331.0
0.08310294151306152,3341.0
0.08438992500305176,3351.0
0.08542299270629883,3361.0
0.08794307708740234,3371.0
0.08929204940795898,3381.0
0.09030294418334961,3391.0
0.09152388572692871,3401.0
0.09303903579711914,3411.0
0.09483504295349121,3421.0
0.09713292121887207,3431.0
0.09864020347595215,3441.0
0.0998690128326416,3451.0
0.1019139289855957,3461.0
0.1037900447845459,3471.0
0.10523104667663574,3481.0
0.10730981826782227,3491.0
0.10935521125793457,3501.0
0.11068916320800781,3511.0
0.11176013946533203,3521.0
0.11357307434082031,3531.0
0.11548209190368652,3541.0
0.11777210235595703,3551.0
0.12024593353271484,3561.0
0.12190508842468262,3571.0
0.12381601333618164,3581.0
0.12630915641784668,3591.0
0.12874698638916016,3601.0
0.13137602806091309,3611.0
0.13394999504089355,3621.0
0.13619017601013184,3631.0
0.13871407508850098,3641.0
0.14109086990356445,3651.0
0.1429140567779541,3661.0
0.14514493942260742,3671.0
0.15140795707702637,3681.0
0.15390396118164062,3691.0
0.15662693977355957,3701.0
0.16202998161315918,3711.0
0.16790103912353516,3721.0
0.1720731258392334,3731.0
0.17455482482910156,3741.0
0.1794898509979248,3751.0
0.1824040412902832,3761.0
0.18894100189208984,3771.0
0.19333195686340332,3781.0
0.20499587059020996,3791.0
0.21002793312072754,3801.0
0.21371912956237793,3811.0
0.2207319736480713,3821.0
0.22709393501281738,3831.0
0.2297210693359375,3841.0
0.23513102531433105,3851.0
0.24373102188110352,3861.0
0.2526578903198242,3871.0
0.25597715377807617,3881.0
0.2663891315460205,3891.0
0.2717149257659912,3901.0
0.27959203720092773,3911.0
0.29033398628234863,3921.0
0.29789209365844727,3931.0
0.3013739585876465,3941.0
0.30937981605529785,3951.0
0.3153080940246582,3961.0
0.3232100009918213,3971.0
0.3338000774383545,3981.0
0.34213709831237793,3991.0
0.3500640392303467,4001.0
0.3567240238189697,4011.0
0.3630049228668213,4021.0
0.37114906311035156,4031.0
0.3819088935852051,4041.0
0.3904550075531006,4051.0
0.39867115020751953,4061.0
0.4082150459289551,4071.0
0.4203178882598877,4081.0
0.4259347915649414,4091.0
0.4368019104003906,4101.0
0.444835901260376,4111.0
0.4553182125091553,4121.0
0.46747803688049316,4131.0
0.48393797874450684,4141.0
0.4896049499511719,4151.0
0.49378299713134766,4161.0
0.504162073135376,4171.0
0.5099039077758789,4181.0
0.518068790435791,4191.0
0.5310449600219727,4201.0
0.5416309833526611,4211.0
0.5487170219421387,4221.0
0.5559148788452148,4231.0
0.5617451667785645,4241.0
0.5711550712585449,4251.0
0.5846099853515625,4261.0
0.5953731536865234,4271.0
0.6048388481140137,4281.0
0.6125400066375732,4291.0
0.6283490657806396,4301.0
0.6384592056274414,4311.0
0.6461899280548096,4321.0
0.6603710651397705,4331.0
0.6711640357971191,4341.0
0.6863939762115479,4351.0
0.7025778293609619,4361.0
0.7237851619720459,4371.0
0.7381389141082764,4381.0
0.757127046585083,4391.0
0.7746858596801758,4401.0
0.7968900203704834,4411.0
0.8100588321685791,4421.0
0.8243801593780518,4431.0
0.8407981395721436,4441.0
0.852928876876831,4451.0
0.8635289669036865,4461.0
0.8809270858764648,4471.0
0.8907010555267334,4481.0
0.9044079780578613,4491.0
0.9146749973297119,4501.0
0.9237818717956543,4511.0
0.9327809810638428,4521.0
0.9437940120697021,4531.0
0.9538021087646484,4541.0
0.9660639762878418,4551.0
0.9742789268493652,4561.0
0.9836769104003906,4571.0
1.0065951347351074,4581.0
1.020263910293579,4591.0
1.032527208328247,4601.0
1.0378708839416504,4611.0
1.0514988899230957,4621.0
1.0590050220489502,4631.0
1.0708401203155518,4641.0
1.0855309963226318,4651.0
1.1037309169769287,4661.0
1.10965895652771,4671.0
1.1207568645477295,4681.0
1.1307849884033203,4691.0
1.1399741172790527,4701.0
1.153381109237671,4711.0
1.1601390838623047,4721.0
1.168355941772461,4731.0
1.1787540912628174,4741.0
1.1906211376190186,4751.0
1.2021539211273193,4761.0
1.2101547718048096,4771.0
1.2160618305206299,4781.0
1.2288999557495117,4791.0
1.246095895767212,4801.0
1.2668089866638184,4811.0
1.2827861309051514,4821.0
1.292829990386963,4831.0
1.3055880069732666,4841.0
1.3138999938964844,4851.0
1.3317959308624268,4861.0
1.3394951820373535,4871.0
1.3527460098266602,4881.0
1.3647990226745605,4891.0
1.3806509971618652,4901.0
1.39404296875,4911.0
1.403501033782959,4921.0
1.4154069423675537,4931.0
1.4322450160980225,4941.0
1.448686122894287,4951.0
1.4608829021453857,4961.0
1.4799089431762695,4971.0
1.4944519996643066,4981.0
1.5008430480957031,4991.0
1.510956048965454,5001.0
1.5304689407348633,5011.0
1.5530409812927246,5021.0
1.5646870136260986,5031.0
1.5738389492034912,5041.0
1.5884950160980225,5051.0
1.6007018089294434,5061.0
1.6176800727844238,5071.0
1.6351840496063232,5081.0
1.6558949947357178,5091.0
1.6710820198059082,5101.0
1.7037909030914307,5111.0
1.7196459770202637,5121.0
1.743769884109497,5131.0
1.754746913909912,5141.0
1.7713489532470703,5151.0
1.8175129890441895,5161.0
1.8323938846588135,5171.0
1.8529820442199707,5181.0
1.884990930557251,5191.0
1.9112188816070557,5201.0
1.935877799987793,5211.0
1.9572219848632812,5221.0
1.9746110439300537,5231.0
2.0129239559173584,5241.0
2.0615079402923584,5251.0
2.1121490001678467,5261.0
2.1672909259796143,5271.0
2.200540065765381,5281.0
2.2481179237365723,5291.0
2.29693603515625,5301.0
2.3548169136047363,5311.0
2.398582935333252,5321.0
2.4399399757385254,5331.0
2.511197090148926,5341.0
2.5579280853271484,5351.0
2.641170024871826,5361.0
2.701558828353882,5371.0
2.7656309604644775,5381.0
2.798403024673462,5391.0
2.8621528148651123,5401.0
2.9187841415405273,5411.0
2.94930100440979,5421.0
3.008906126022339,5431.0
3.042236089706421,5441.0
3.117540121078491,5451.0
3.1517269611358643,5461.0
3.2040460109710693,5471.0
3.2381420135498047,5481.0
3.2952768802642822,5491.0
3.3319149017333984,5501.0
3.3913331031799316,5511.0
3.444538116455078,5521.0
3.5016071796417236,5531.0
3.541422128677368,5541.0
3.5705161094665527,5551.0
3.5908701419830322,5561.0
3.6258859634399414,5571.0
3.64149808883667,5581.0
3.672523021697998,5591.0
3.722527027130127,5601.0
3.778053045272827,5611.0
3.8151631355285645,5621.0
3.871661901473999,5631.0
3.8916239738464355,5641.0
3.9302139282226562,5651.0
3.963425874710083,5661.0
4.0010340213775635,5671.0
4.030088901519775,5681.0
4.06964898109436,5691.0
4.103384971618652,5701.0
4.126720905303955,5711.0
4.14958381652832,5721.0
4.196416139602661,5731.0
4.2265400886535645,5741.0
4.287038087844849,5751.0
4.3268818855285645,5761.0
4.377213001251221,5771.0
4.415899038314819,5781.0
4.4651970863342285,5791.0
4.509927034378052,5801.0
4.59395694732666,5811.0
4.625282049179077,5821.0
4.664402008056641,5831.0
4.6895270347595215,5841.0
4.756922960281372,5851.0
4.849401950836182,5861.0
4.893834114074707,5871.0
4.966962099075317,5881.0
5.04197096824646,5891.0
5.137146949768066,5901.0
5.205796003341675,5911.0
5.281419038772583,5921.0
5.30615496635437,5931.0
5.351485967636108,5941.0
5.44321608543396,5951.0
5.5021748542785645,5961.0
5.554158926010132,5971.0
5.601902008056641,5981.0
5.681463003158569,5991.0
5.7604310512542725,6001.0
5.879103899002075,6011.0
6.009152173995972,6021.0
6.182033061981201,6031.0
6.323286056518555,6041.0
6.460890054702759,6051.0
6.674370050430298,6061.0
6.962753057479858,6071.0
7.476562976837158,6081.0
7.972831964492798,6091.0
9.9546639919281,6101.0
15.129126071929932,6111.0
3599.1708052158356,6119.0
3599.1708052158356,6119.0


==> data/performance-hundreds-FORMULATION.DWP.csv <==
solve_time,num_problems_solved
0.004144906997680664,1
0.005988121032714844,11
0.00615382194519043,21
0.006569862365722656,31
0.0068547725677490234,41
0.007069110870361328,51
0.007264137268066406,61
0.007376909255981445,71
0.0075681209564208984,81
0.007636070251464844,91
0.007735013961791992,101
0.0077898502349853516,111
0.007877111434936523,121
0.007936954498291016,131
0.008009195327758789,141
0.008092164993286133,151
0.008136987686157227,161
0.008191823959350586,171
0.008335113525390625,181
0.008374214172363281,191
0.008424997329711914,201
0.008500814437866211,211
0.008574962615966797,221
0.008608102798461914,231
0.008652925491333008,241
0.008697986602783203,251
0.008749008178710938,261
0.008795022964477539,271
0.008848905563354492,281
0.008881092071533203,291
0.00892496109008789,301
0.008968114852905273,311
0.009023904800415039,321
0.009099006652832031,331
0.009147882461547852,341
0.009207010269165039,351
0.009253978729248047,361
0.009306192398071289,371
0.009333133697509766,381
0.009382963180541992,391
0.009428977966308594,401
0.009475946426391602,411
0.009498119354248047,421
0.009538888931274414,431
0.00958108901977539,441
0.009638071060180664,451
0.009690046310424805,461
0.009742975234985352,471
0.009789228439331055,481
0.009871959686279297,491
0.009927988052368164,501
0.009968042373657227,511
0.010018110275268555,521
0.010077953338623047,531
0.01012110710144043,541
0.010164022445678711,551
0.010230064392089844,561
0.010270118713378906,571
0.010295867919921875,581
0.010331153869628906,591
0.010363101959228516,601
0.01040196418762207,611
0.010425806045532227,621
0.01049494743347168,631
0.01052999496459961,641
0.010586977005004883,651
0.010622978210449219,661
0.0106658935546875,671
0.010698080062866211,681
0.010746002197265625,691
0.010782003402709961,701
0.010812997817993164,711
0.010844945907592773,721
0.010857105255126953,731
0.010890960693359375,741
0.010933876037597656,751
0.010977983474731445,761
0.01102900505065918,771
0.011070013046264648,781
0.011104822158813477,791
0.011173009872436523,801
0.011214017868041992,811
0.011241912841796875,821
0.011306047439575195,831
0.01135706901550293,841
0.011383056640625,851
0.011415958404541016,861
0.011478900909423828,871
0.011523008346557617,881
0.011536836624145508,891
0.01155996322631836,901
0.01159977912902832,911
0.011655092239379883,921
0.011703968048095703,931
0.011739015579223633,941
0.011777162551879883,951
0.011840105056762695,961
0.011883020401000977,971
0.011931896209716797,981
0.011981010437011719,991
0.01203012466430664,1001
0.012115001678466797,1011
0.012166023254394531,1021
0.012205123901367188,1031
0.012237071990966797,1041
0.012269973754882812,1051
0.012336015701293945,1061
0.012389183044433594,1071
0.012440919876098633,1081
0.012479066848754883,1091
0.012533187866210938,1101
0.012597084045410156,1111
0.01264500617980957,1121
0.012671947479248047,1131
0.012696027755737305,1141
0.012764930725097656,1151
0.012813091278076172,1161
0.012858152389526367,1171
0.012908935546875,1181
0.012962818145751953,1191
0.01300811767578125,1201
0.013045072555541992,1211
0.013073921203613281,1221
0.013098955154418945,1231
0.01315617561340332,1241
0.013200998306274414,1251
0.013299942016601562,1261
0.01336812973022461,1271
0.01343989372253418,1281
0.013508081436157227,1291
0.013581991195678711,1301
0.013648033142089844,1311
0.013736963272094727,1321
0.013799905776977539,1331
0.013875007629394531,1341
0.01396799087524414,1351
0.014040946960449219,1361
0.014097213745117188,1371
0.014158964157104492,1381
0.01424407958984375,1391
0.01430201530456543,1401
0.014338970184326172,1411
0.01441502571105957,1421
0.014471054077148438,1431
0.014606952667236328,1441
0.014648914337158203,1451
0.014731168746948242,1461
0.014826059341430664,1471
0.01488804817199707,1481
0.014969110488891602,1491
0.015040159225463867,1501
0.015135049819946289,1511
0.015224933624267578,1521
0.01532602310180664,1531
0.015443086624145508,1541
0.015536069869995117,1551
0.01568007469177246,1561
0.015830039978027344,1571
0.015982866287231445,1581
0.01602911949157715,1591
0.016090869903564453,1601
0.016212940216064453,1611
0.016391992568969727,1621
0.01646900177001953,1631
0.01656198501586914,1641
0.016621112823486328,1651
0.016839981079101562,1661
0.0169830322265625,1671
0.017055034637451172,1681
0.0172119140625,1691
0.01731109619140625,1701
0.017405986785888672,1711
0.01751995086669922,1721
0.017589807510375977,1731
0.01766490936279297,1741
0.017773866653442383,1751
0.017907142639160156,1761
0.01800704002380371,1771
0.018128156661987305,1781
0.018301963806152344,1791
0.01838397979736328,1801
0.01854681968688965,1811
0.018678903579711914,1821
0.01887798309326172,1831
0.019119977951049805,1841
0.01930999755859375,1851
0.01954507827758789,1861
0.0198209285736084,1871
0.02004098892211914,1881
0.02032184600830078,1891
0.02057504653930664,1901
0.020915985107421875,1911
0.021219968795776367,1921
0.021490812301635742,1931
0.02204608917236328,1941
0.022528886795043945,1951
0.0229799747467041,1961
0.023372888565063477,1971
0.023981094360351562,1981
0.024326801300048828,1991
0.02471303939819336,2001
0.025239944458007812,2011
0.025923967361450195,2021
0.026556968688964844,2031
0.02732992172241211,2041
0.02767205238342285,2051
0.028115034103393555,2061
0.028411865234375,2071
0.029462099075317383,2081
0.029875993728637695,2091
0.030148983001708984,2101
0.03035902976989746,2111
0.030668020248413086,2121
0.031049013137817383,2131
0.031243085861206055,2141
0.03150296211242676,2151
0.031599998474121094,2161
0.031794071197509766,2171
0.03189992904663086,2181
0.03213000297546387,2191
0.03254294395446777,2201
0.03280210494995117,2211
0.033178091049194336,2221
0.03362417221069336,2231
0.034346818923950195,2241
0.0352168083190918,2251
0.036630868911743164,2261
0.03911709785461426,2271
0.04081392288208008,2281
0.04178810119628906,2291
0.043131113052368164,2301
0.04496192932128906,2311
0.04564690589904785,2321
0.04612302780151367,2331
0.04697895050048828,2341
0.04757404327392578,2351
0.04892277717590332,2361
0.04958486557006836,2371
0.050158023834228516,2381
0.050417184829711914,2391
0.050813913345336914,2401
0.05150198936462402,2411
0.05197787284851074,2421
0.05314803123474121,2431
0.0541839599609375,2441
0.05576300621032715,2451
0.057325124740600586,2461
0.05839085578918457,2471
0.0596919059753418,2481
0.0609281063079834,2491
0.06241798400878906,2501
0.06340980529785156,2511
0.06546401977539062,2521
0.0672919750213623,2531
0.06871199607849121,2541
0.0697319507598877,2551
0.07055997848510742,2561
0.07170391082763672,2571
0.0729830265045166,2581
0.07501077651977539,2591
0.07667899131774902,2601
0.07840180397033691,2611
0.07933402061462402,2621
0.07969212532043457,2631
0.08012104034423828,2641
0.08037805557250977,2651
0.08057689666748047,2661
0.08076810836791992,2671
0.0812540054321289,2681
0.08154797554016113,2691
0.08205509185791016,2701
0.08255982398986816,2711
0.08274388313293457,2721
0.08351516723632812,2731
0.08440208435058594,2741
0.08552002906799316,2751
0.08732295036315918,2761
0.08841300010681152,2771
0.09141111373901367,2781
0.0935220718383789,2791
0.09524083137512207,2801
0.09662985801696777,2811
0.09825897216796875,2821
0.10046982765197754,2831
0.10207295417785645,2841
0.10307121276855469,2851
0.10580110549926758,2861
0.10780501365661621,2871
0.1100919246673584,2881
0.11335301399230957,2891
0.1147298812866211,2901
0.11628913879394531,2911
0.11726188659667969,2921
0.11823391914367676,2931
0.1197500228881836,2941
0.12162995338439941,2951
0.1232309341430664,2961
0.12467002868652344,2971
0.1272118091583252,2981
0.12830710411071777,2991
0.13022899627685547,3001
0.13214802742004395,3011
0.13605690002441406,3021
0.13893795013427734,3031
0.14067697525024414,3041
0.14311599731445312,3051
0.14549493789672852,3061
0.14915084838867188,3071
0.15235304832458496,3081
0.1584491729736328,3091
0.16305804252624512,3101
0.16865897178649902,3111
0.1751389503479004,3121
0.17862391471862793,3131
0.18295788764953613,3141
0.18885588645935059,3151
0.19563889503479004,3161
0.20062994956970215,3171
0.20685315132141113,3181
0.21330595016479492,3191
0.21935796737670898,3201
0.2277829647064209,3211
0.23750996589660645,3221
0.2436530590057373,3231
0.24982595443725586,3241
0.259721040725708,3251
0.27454495429992676,3261
0.2813448905944824,3271
0.28832387924194336,3281
0.30012011528015137,3291
0.31065797805786133,3301
0.3264589309692383,3311
0.3432168960571289,3321
0.350848913192749,3331
0.3766300678253174,3341
0.4078249931335449,3351
0.43218994140625,3361
0.4633660316467285,3371
0.47835206985473633,3381
0.48818397521972656,3391
0.5017499923706055,3401
0.5263569355010986,3411
0.5494539737701416,3421
0.5708799362182617,3431
0.6282119750976562,3441
0.6586031913757324,3451
0.6734390258789062,3461
0.7119340896606445,3471
0.7498180866241455,3481
0.7892920970916748,3491
0.8246519565582275,3501
0.8828988075256348,3511
0.9145770072937012,3521
0.9840331077575684,3531
1.030663013458252,3541
1.1690669059753418,3551
1.2842891216278076,3561
1.5004160404205322,3571
1.6654582023620605,3581
1.7752888202667236,3591
1.896672010421753,3601
2.0107040405273438,3611
2.111348867416382,3621
2.20792818069458,3631
2.278104066848755,3641
2.340331792831421,3651
2.4063899517059326,3661
2.468791961669922,3671
2.5284688472747803,3681
2.5657570362091064,3691
2.619494915008545,3701
2.6682779788970947,3711
2.7093710899353027,3721
2.7509729862213135,3731
2.7963099479675293,3741
2.834839105606079,3751
2.8840229511260986,3761
2.9521381855010986,3771
2.997497797012329,3781
3.016728162765503,3791
3.074012041091919,3801
3.1121180057525635,3811
3.1371190547943115,3821
3.1926779747009277,3831
3.2452220916748047,3841
3.268325090408325,3851
3.3569889068603516,3861
3.3867900371551514,3871
3.425187110900879,3881
3.474252939224243,3891
3.508165121078491,3901
3.549149990081787,3911
3.599349021911621,3921
3.641355037689209,3931
3.7048251628875732,3941
3.727497100830078,3951
3.7711198329925537,3961
3.8084449768066406,3971
3.8436129093170166,3981
3.8873109817504883,3991
3.9507100582122803,4001
4.009569883346558,4011
4.048424005508423,4021
4.098429918289185,4031
4.146183013916016,4041
4.2001519203186035,4051
4.2354559898376465,4061
4.300137042999268,4071
4.336972951889038,4081
4.424164056777954,4091
4.524907112121582,4101
4.599111795425415,4111
4.668849945068359,4121
4.799384117126465,4131
4.8561179637908936,4141
4.927991151809692,4151
5.021474838256836,4161
5.138025999069214,4171
5.2166221141815186,4181
5.301017999649048,4191
5.409347057342529,4201
5.46892786026001,4211
5.567609786987305,4221
5.659696102142334,4231
5.7568888664245605,4241
5.902965068817139,4251
6.0197248458862305,4261
6.20365309715271,4271
6.276376008987427,4281
6.498934030532837,4291
6.616105079650879,4301
6.81781792640686,4311
6.924340009689331,4321
7.033360004425049,4331
7.213937997817993,4341
7.423460006713867,4351
7.617733955383301,4361
7.770231008529663,4371
7.869647026062012,4381
8.124372005462646,4391
8.348762035369873,4401
8.589230060577393,4411
8.86906886100769,4421
8.991729021072388,4431
9.2220778465271,4441
9.568473100662231,4451
9.851883888244629,4461
10.018923044204712,4471
10.297024011611938,4481
10.779031991958618,4491
11.201583862304688,4501
11.456197023391724,4511
11.739506959915161,4521
12.08466100692749,4531
12.645929098129272,4541
13.227059125900269,4551
13.930113077163696,4561
14.29655909538269,4571
15.077150106430054,4581
16.01521897315979,4591
18.128965854644775,4601
20.053972005844116,4611
21.031450986862183,4621
22.219434022903442,4631
23.973159074783325,4641
24.831543922424316,4651
25.651018142700195,4661
26.960120916366577,4671
28.106094121932983,4681
30.131289958953857,4691
31.435867071151733,4701
32.01215600967407,4711
33.05574297904968,4721
35.089020013809204,4731
35.92983794212341,4741
37.62810206413269,4751
38.84405779838562,4761
40.38887810707092,4771
41.471555948257446,4781
43.205748081207275,4791
45.942497968673706,4801
47.29516911506653,4811
48.983234167099,4821
50.821091175079346,4831
54.7462739944458,4841
57.29438591003418,4851
58.4781289100647,4861
61.47763109207153,4871
65.08286809921265,4881
67.51135396957397,4891
71.74903798103333,4901
76.02975392341614,4911
81.38648009300232,4921
85.19489192962646,4931
89.65861797332764,4941
97.10088801383972,4951
103.35248494148254,4961
112.58463382720947,4971
124.21646404266357,4981
132.20935797691345,4991
139.05888509750366,5001
149.51808404922485,5011
160.26308393478394,5021
167.98266983032227,5031
175.94975900650024,5041
183.57099199295044,5051
191.46462178230286,5061
198.53823280334473,5071
208.22229504585266,5081
219.61661911010742,5091
228.38493394851685,5101
236.84396386146545,5111
246.28770685195923,5121
255.6949701309204,5131
268.25143790245056,5141
281.72508096694946,5151
291.3753230571747,5161
308.59527111053467,5171
318.38803815841675,5181
331.5139410495758,5191
337.6629288196564,5201
350.3500909805298,5211
364.41962718963623,5221
375.56859588623047,5231
386.7580189704895,5241
409.42330503463745,5251
424.0501310825348,5261
439.3790340423584,5271
453.99862909317017,5281
468.7272710800171,5291
484.7705900669098,5301
511.5399889945984,5311
523.7849268913269,5321
538.886950969696,5331
562.2692210674286,5341
575.2740960121155,5351
589.3422439098358,5361
610.8716449737549,5371
626.7728188037872,5381
649.2836570739746,5391
669.0686900615692,5401
687.8182950019836,5411
710.7166080474854,5421
725.09410405159,5431
754.1516449451447,5441
774.413516998291,5451
794.8526000976562,5461
819.5791020393372,5471
849.8183100223541,5481
865.2578489780426,5491
890.9738669395447,5501
932.8445670604706,5511
951.87855219841,5521
970.5117328166962,5531
1022.1139550209045,5541
1065.9209160804749,5551
1096.5681219100952,5561
1118.3094589710236,5571
1167.077358007431,5581
1205.784334897995,5591
1251.0445621013641,5601
1276.1019151210785,5611
1348.7703878879547,5621
1419.9933578968048,5631
1478.5602328777313,5641
1522.4633071422577,5651
1608.349945783615,5661
1687.6001970767975,5671
1736.4771900177002,5681
1782.3322360515594,5691
1874.5835800170898,5701
1929.6498091220856,5711
1982.9275200366974,5721
2108.365273952484,5731
2192.8647718429565,5741
2300.3304319381714,5751
2408.838499069214,5761
2494.2319509983063,5771
2611.5160658359528,5781
2746.6968541145325,5791
2900.3244659900665,5801
3157.167560815811,5811
3405.0304939746857,5821
3542.1588740348816,5831
3599.1708052158356,5833
3599.1708052158356,5833


==> data/performance-tens-FORMULATION.CRDWP.csv <==
solve_time,num_problems_solved
0.0005958080291748047,1.0
0.0007219314575195312,11.0
0.0010612010955810547,21.0
0.0010950565338134766,31.0
0.0011529922485351562,41.0
0.0012209415435791016,51.0
0.0012700557708740234,61.0
0.0012929439544677734,71.0
0.001313924789428711,81.0
0.0015621185302734375,91.0
0.0016880035400390625,101.0
0.0017600059509277344,111.0
0.0018529891967773438,121.0
0.0019528865814208984,131.0
0.0020461082458496094,141.0
0.0022079944610595703,151.0
0.0022919178009033203,161.0
0.0023491382598876953,171.0
0.002422809600830078,181.0
0.0024530887603759766,191.0
0.0025038719177246094,201.0
0.0025260448455810547,211.0
0.0025641918182373047,221.0
0.002585887908935547,231.0
0.002599954605102539,241.0
0.0026328563690185547,251.0
0.0026679039001464844,261.0
0.0026841163635253906,271.0
0.0027091503143310547,281.0
0.002733945846557617,291.0
0.002752065658569336,301.0
0.00279998779296875,311.0
0.002816915512084961,321.0
0.0028390884399414062,331.0
0.0028657913208007812,341.0
0.0028829574584960938,351.0
0.0029058456420898438,361.0
0.002933025360107422,371.0
0.0029549598693847656,381.0
0.0029799938201904297,391.0
0.0030050277709960938,401.0
0.0030210018157958984,411.0
0.0030379295349121094,421.0
0.003075838088989258,431.0
0.003092050552368164,441.0
0.0031120777130126953,451.0
0.003141164779663086,461.0
0.00316619873046875,471.0
0.0032248497009277344,481.0
0.003261089324951172,491.0
0.0032939910888671875,501.0
0.0033178329467773438,511.0
0.0033588409423828125,521.0
0.003378152847290039,531.0
0.0034050941467285156,541.0
0.0034461021423339844,551.0
0.0034799575805664062,561.0
0.003523111343383789,571.0
0.0035469532012939453,581.0
0.003571033477783203,591.0
0.003604888916015625,601.0
0.00362396240234375,611.0
0.0036420822143554688,621.0
0.0036649703979492188,631.0
0.0036950111389160156,641.0
0.0037250518798828125,651.0
0.003763914108276367,661.0
0.0038080215454101562,671.0
0.003826141357421875,681.0
0.003849029541015625,691.0
0.0038890838623046875,701.0
0.003932952880859375,711.0
0.003984928131103516,721.0
0.0040171146392822266,731.0
0.004047870635986328,741.0
0.00407099723815918,751.0
0.004115104675292969,761.0
0.004137992858886719,771.0
0.004153013229370117,781.0
0.0041790008544921875,791.0
0.004209995269775391,801.0
0.004246950149536133,811.0
0.0042760372161865234,821.0
0.004310131072998047,831.0
0.004354953765869141,841.0
0.004379987716674805,851.0
0.004420042037963867,861.0
0.004444122314453125,871.0
0.0044901371002197266,881.0
0.004530906677246094,891.0
0.004565000534057617,901.0
0.0045928955078125,911.0
0.004621028900146484,921.0
0.0046541690826416016,931.0
0.0046880245208740234,941.0
0.004750967025756836,951.0
0.004786968231201172,961.0
0.0048160552978515625,971.0
0.004842996597290039,981.0
0.00487518310546875,991.0
0.00491786003112793,1001.0
0.004939079284667969,1011.0
0.004992008209228516,1021.0
0.0050199031829833984,1031.0
0.005045175552368164,1041.0
0.0050830841064453125,1051.0
0.005120038986206055,1061.0
0.005174160003662109,1071.0
0.00521397590637207,1081.0
0.005238056182861328,1091.0
0.005263090133666992,1101.0
0.005316019058227539,1111.0
0.005362033843994141,1121.0
0.005423784255981445,1131.0
0.005469083786010742,1141.0
0.005521059036254883,1151.0
0.005604982376098633,1161.0
0.005710124969482422,1171.0
0.005766868591308594,1181.0
0.00583195686340332,1191.0
0.005889892578125,1201.0
0.005948066711425781,1211.0
0.006001949310302734,1221.0
0.0060520172119140625,1231.0
0.006124019622802734,1241.0
0.006196022033691406,1251.0
0.006254911422729492,1261.0
0.006329059600830078,1271.0
0.0063970088958740234,1281.0
0.006432056427001953,1291.0
0.00650787353515625,1301.0
0.0066149234771728516,1311.0
0.006684064865112305,1321.0
0.006764888763427734,1331.0
0.0068721771240234375,1341.0
0.0069391727447509766,1351.0
0.0070209503173828125,1361.0
0.007117033004760742,1371.0
0.007215023040771484,1381.0
0.007285118103027344,1391.0
0.007412910461425781,1401.0
0.0076100826263427734,1411.0
0.007825851440429688,1421.0
0.00810694694519043,1431.0
0.008226156234741211,1441.0
0.008368968963623047,1451.0
0.008443117141723633,1461.0
0.008574962615966797,1471.0
0.008623123168945312,1481.0
0.008751869201660156,1491.0
0.008879899978637695,1501.0
0.009029150009155273,1511.0
0.009156942367553711,1521.0
0.009261846542358398,1531.0
0.009413957595825195,1541.0
0.009663105010986328,1551.0
0.009824991226196289,1561.0
0.009996891021728516,1571.0
0.010148048400878906,1581.0
0.01031494140625,1591.0
0.010473012924194336,1601.0
0.010659217834472656,1611.0
0.010782003402709961,1621.0
0.01098012924194336,1631.0
0.011085033416748047,1641.0
0.011261940002441406,1651.0
0.011424064636230469,1661.0
0.011566162109375,1671.0
0.01176905632019043,1681.0
0.011923074722290039,1691.0
0.012274026870727539,1701.0
0.012531042098999023,1711.0
0.012716054916381836,1721.0
0.01300501823425293,1731.0
0.013310909271240234,1741.0
0.013650894165039062,1751.0
0.013839960098266602,1761.0
0.01400303840637207,1771.0
0.014345884323120117,1781.0
0.014672040939331055,1791.0
0.015075922012329102,1801.0
0.015285015106201172,1811.0
0.015429019927978516,1821.0
0.015585899353027344,1831.0
0.015810012817382812,1841.0
0.015919923782348633,1851.0
0.016209840774536133,1861.0
0.016401052474975586,1871.0
0.016635894775390625,1881.0
0.016828060150146484,1891.0
0.01698780059814453,1901.0
0.01710987091064453,1911.0
0.017321109771728516,1921.0
0.01753997802734375,1931.0
0.017665863037109375,1941.0
0.017767906188964844,1951.0
0.017904043197631836,1961.0
0.01807880401611328,1971.0
0.018187999725341797,1981.0
0.018383026123046875,1991.0
0.01858997344970703,2001.0
0.01868605613708496,2011.0
0.018797874450683594,2021.0
0.018959999084472656,2031.0
0.019042015075683594,2041.0
0.019207000732421875,2051.0
0.019360780715942383,2061.0
0.019637107849121094,2071.0
0.019866943359375,2081.0
0.02010798454284668,2091.0
0.020210981369018555,2101.0
0.020339012145996094,2111.0
0.020483970642089844,2121.0
0.020635128021240234,2131.0
0.02085709571838379,2141.0
0.02106499671936035,2151.0
0.021279096603393555,2161.0
0.02153301239013672,2171.0
0.02171492576599121,2181.0
0.022005081176757812,2191.0
0.022211074829101562,2201.0
0.0224611759185791,2211.0
0.022732019424438477,2221.0
0.023005008697509766,2231.0
0.02343606948852539,2241.0
0.023550987243652344,2251.0
0.02380990982055664,2261.0
0.02406597137451172,2271.0
0.024352073669433594,2281.0
0.024719953536987305,2291.0
0.024982213973999023,2301.0
0.025185823440551758,2311.0
0.025333166122436523,2321.0
0.025537967681884766,2331.0
0.025722026824951172,2341.0
0.026000022888183594,2351.0
0.026300907135009766,2361.0
0.02652907371520996,2371.0
0.026630163192749023,2381.0
0.02695322036743164,2391.0
0.027179956436157227,2401.0
0.027445077896118164,2411.0
0.027759075164794922,2421.0
0.028028011322021484,2431.0
0.028280973434448242,2441.0
0.028383970260620117,2451.0
0.028596878051757812,2461.0
0.02927112579345703,2471.0
0.02949810028076172,2481.0
0.029838085174560547,2491.0
0.030130863189697266,2501.0
0.030436992645263672,2511.0
0.030772924423217773,2521.0
0.03119802474975586,2531.0
0.031477928161621094,2541.0
0.0316159725189209,2551.0
0.03209114074707031,2561.0
0.0324101448059082,2571.0
0.032917022705078125,2581.0
0.03345799446105957,2591.0
0.033792972564697266,2601.0
0.03408479690551758,2611.0
0.034494876861572266,2621.0
0.03498578071594238,2631.0
0.03543806076049805,2641.0
0.03579998016357422,2651.0
0.036390066146850586,2661.0
0.03681015968322754,2671.0
0.03742194175720215,2681.0
0.037899017333984375,2691.0
0.038323163986206055,2701.0
0.038751840591430664,2711.0
0.03927278518676758,2721.0
0.039752960205078125,2731.0
0.04017305374145508,2741.0
0.04073905944824219,2751.0
0.04120898246765137,2761.0
0.04157090187072754,2771.0
0.04198408126831055,2781.0
0.04255199432373047,2791.0
0.042977094650268555,2801.0
0.04330801963806152,2811.0
0.043669939041137695,2821.0
0.044573068618774414,2831.0
0.044905900955200195,2841.0
0.04557299613952637,2851.0
0.04585099220275879,2861.0
0.04609107971191406,2871.0
0.04641008377075195,2881.0
0.04687309265136719,2891.0
0.0474400520324707,2901.0
0.04772806167602539,2911.0
0.04801297187805176,2921.0
0.04871487617492676,2931.0
0.04918503761291504,2941.0
0.049600839614868164,2951.0
0.05008292198181152,2961.0
0.05074191093444824,2971.0
0.05138111114501953,2981.0
0.051963090896606445,2991.0
0.052755117416381836,3001.0
0.05375504493713379,3011.0
0.0540921688079834,3021.0
0.05488085746765137,3031.0
0.055171966552734375,3041.0
0.055812835693359375,3051.0
0.05674004554748535,3061.0
0.0576169490814209,3071.0
0.05842113494873047,3081.0
0.05929398536682129,3091.0
0.06012105941772461,3101.0
0.060873985290527344,3111.0
0.06152987480163574,3121.0
0.06198906898498535,3131.0
0.06273198127746582,3141.0
0.06386113166809082,3151.0
0.06475210189819336,3161.0
0.06584811210632324,3171.0
0.06712794303894043,3181.0
0.06828093528747559,3191.0
0.06899309158325195,3201.0
0.0700080394744873,3211.0
0.07066202163696289,3221.0
0.07143712043762207,3231.0
0.07241702079772949,3241.0
0.0729830265045166,3251.0
0.07398414611816406,3261.0
0.07520699501037598,3271.0
0.07604098320007324,3281.0
0.07658910751342773,3291.0
0.07720112800598145,3301.0
0.07780289649963379,3311.0
0.07890200614929199,3321.0
0.07941412925720215,3331.0
0.08013010025024414,3341.0
0.08136796951293945,3351.0
0.08198881149291992,3361.0
0.08253598213195801,3371.0
0.08321404457092285,3381.0
0.08373403549194336,3391.0
0.08405804634094238,3401.0
0.0847768783569336,3411.0
0.08503913879394531,3421.0
0.08546304702758789,3431.0
0.08648800849914551,3441.0
0.08705401420593262,3451.0
0.08786296844482422,3461.0
0.08852910995483398,3471.0
0.08943319320678711,3481.0
0.09038710594177246,3491.0
0.09114193916320801,3501.0
0.09223198890686035,3511.0
0.09298992156982422,3521.0
0.09348797798156738,3531.0
0.0942389965057373,3541.0
0.09499812126159668,3551.0
0.09561920166015625,3561.0
0.09626984596252441,3571.0
0.0966792106628418,3581.0
0.0973811149597168,3591.0
0.09804296493530273,3601.0
0.09886384010314941,3611.0
0.09941720962524414,3621.0
0.09981584548950195,3631.0
0.10046792030334473,3641.0
0.1012868881225586,3651.0
0.10213303565979004,3661.0
0.10248184204101562,3671.0
0.1030128002166748,3681.0
0.10347700119018555,3691.0
0.10405683517456055,3701.0
0.10453414916992188,3711.0
0.10535001754760742,3721.0
0.10603904724121094,3731.0
0.106536865234375,3741.0
0.10728311538696289,3751.0
0.10840106010437012,3761.0
0.10947394371032715,3771.0
0.1105799674987793,3781.0
0.11113715171813965,3791.0
0.11203694343566895,3801.0
0.11321187019348145,3811.0
0.1144709587097168,3821.0
0.1160130500793457,3831.0
0.11698198318481445,3841.0
0.11810612678527832,3851.0
0.11900615692138672,3861.0
0.12028193473815918,3871.0
0.12124395370483398,3881.0
0.12227010726928711,3891.0
0.12415695190429688,3901.0
0.12608814239501953,3911.0
0.12787508964538574,3921.0
0.12994003295898438,3931.0
0.13318991661071777,3941.0
0.13605022430419922,3951.0
0.1380481719970703,3961.0
0.14126205444335938,3971.0
0.14344096183776855,3981.0
0.14736485481262207,3991.0
0.15129709243774414,4001.0
0.15413212776184082,4011.0
0.15785884857177734,4021.0
0.16131901741027832,4031.0
0.16417884826660156,4041.0
0.16915488243103027,4051.0
0.17511391639709473,4061.0
0.18346905708312988,4071.0
0.18857693672180176,4081.0
0.19808697700500488,4091.0
0.20769882202148438,4101.0
0.21925711631774902,4111.0
0.22980999946594238,4121.0
0.24406194686889648,4131.0
0.2706410884857178,4141.0
0.30014705657958984,4151.0
0.33105993270874023,4161.0
0.36167216300964355,4171.0
0.4036979675292969,4181.0
0.44899606704711914,4191.0
0.529512882232666,4201.0
0.6397051811218262,4211.0
1.4698288440704346,4221.0
4.6794397830963135,4221.0
3599.1708052158356,4221.0


==> data/performance-tens-FORMULATION.DWP.csv <==
solve_time,num_problems_solved
0.0005800724029541016,1
0.0006730556488037109,11
0.0012350082397460938,21
0.0013201236724853516,31
0.0013790130615234375,41
0.0014178752899169922,51
0.0014829635620117188,61
0.0015780925750732422,71
0.001645803451538086,81
0.0018460750579833984,91
0.0020630359649658203,101
0.002126932144165039,111
0.002195119857788086,121
0.002338886260986328,131
0.0024421215057373047,141
0.0025980472564697266,151
0.0027348995208740234,161
0.002810955047607422,171
0.002852916717529297,181
0.002907991409301758,191
0.002930879592895508,201
0.0029549598693847656,211
0.003000974655151367,221
0.0030341148376464844,231
0.0030519962310791016,241
0.003075122833251953,251
0.0030961036682128906,261
0.0031228065490722656,271
0.003139972686767578,281
0.0031669139862060547,291
0.0031909942626953125,301
0.0032100677490234375,311
0.0032501220703125,321
0.0032820701599121094,331
0.003298044204711914,341
0.0033249855041503906,351
0.003339052200317383,361
0.003361940383911133,371
0.003386974334716797,381
0.003400087356567383,391
0.003428936004638672,401
0.003464937210083008,411
0.0034911632537841797,421
0.003532886505126953,431
0.003551959991455078,441
0.00357818603515625,451
0.003632068634033203,461
0.0036630630493164062,471
0.0037279129028320312,481
0.0037648677825927734,491
0.0038039684295654297,501
0.003843069076538086,511
0.003889799118041992,521
0.003909111022949219,531
0.00395512580871582,541
0.0039958953857421875,551
0.0040187835693359375,561
0.0040361881256103516,571
0.004060029983520508,581
0.004071950912475586,591
0.004094839096069336,601
0.004128932952880859,611
0.004146099090576172,621
0.004163026809692383,631
0.0041961669921875,641
0.0042171478271484375,651
0.004235982894897461,661
0.004262208938598633,671
0.004277944564819336,681
0.004291057586669922,691
0.004314899444580078,701
0.004339933395385742,711
0.004370927810668945,721
0.004402875900268555,731
0.004430055618286133,741
0.0044498443603515625,751
0.0044901371002197266,761
0.0045130252838134766,771
0.0045490264892578125,781
0.004575014114379883,791
0.00460505485534668,801
0.004645824432373047,811
0.004664182662963867,821
0.00468897819519043,831
0.0047109127044677734,841
0.004748821258544922,851
0.004773139953613281,861
0.0047910213470458984,871
0.0048100948333740234,881
0.004839897155761719,891
0.0048770904541015625,901
0.004914999008178711,911
0.0049479007720947266,921
0.0049741268157958984,931
0.004996061325073242,941
0.005013942718505859,951
0.005030155181884766,961
0.005053997039794922,971
0.00506901741027832,981
0.005091190338134766,991
0.0051119327545166016,1001
0.005125999450683594,1011
0.005151987075805664,1021
0.005171060562133789,1031
0.005182981491088867,1041
0.005194902420043945,1051
0.005217075347900391,1061
0.0052449703216552734,1071
0.005260944366455078,1081
0.005279064178466797,1091
0.005295991897583008,1101
0.005327939987182617,1111
0.005347013473510742,1121
0.005362033843994141,1131
0.005377054214477539,1141
0.005403995513916016,1151
0.005421876907348633,1161
0.0054569244384765625,1171
0.0054950714111328125,1181
0.005530118942260742,1191
0.005554914474487305,1201
0.0055730342864990234,1211
0.005608797073364258,1221
0.005648136138916016,1231
0.005697011947631836,1241
0.005728006362915039,1251
0.00574803352355957,1261
0.005785942077636719,1271
0.005832195281982422,1281
0.005884885787963867,1291
0.0059168338775634766,1301
0.005959987640380859,1311
0.00598907470703125,1321
0.006022930145263672,1331
0.0060520172119140625,1341
0.0061190128326416016,1351
0.00616002082824707,1361
0.00619196891784668,1371
0.006250858306884766,1381
0.006296873092651367,1391
0.006340980529785156,1401
0.006424903869628906,1411
0.006510019302368164,1421
0.0065729618072509766,1431
0.0066471099853515625,1441
0.006702899932861328,1451
0.006786823272705078,1461
0.006936073303222656,1471
0.007055044174194336,1481
0.0072438716888427734,1491
0.007400035858154297,1501
0.007509946823120117,1511
0.0076410770416259766,1521
0.007693052291870117,1531
0.007827997207641602,1541
0.007934093475341797,1551
0.008136987686157227,1561
0.008264780044555664,1571
0.008383035659790039,1581
0.008502006530761719,1591
0.008598089218139648,1601
0.008746147155761719,1611
0.008852958679199219,1621
0.009156942367553711,1631
0.00964498519897461,1641
0.010093927383422852,1651
0.010325908660888672,1661
0.010741949081420898,1671
0.01130819320678711,1681
0.011883020401000977,1691
0.012718915939331055,1701
0.013135910034179688,1711
0.013890981674194336,1721
0.014520883560180664,1731
0.015192985534667969,1741
0.015877962112426758,1751
0.01629185676574707,1761
0.01727914810180664,1771
0.01790595054626465,1781
0.018841981887817383,1791
0.020199060440063477,1801
0.020956993103027344,1811
0.022015810012817383,1821
0.022939205169677734,1831
0.02364802360534668,1841
0.024299144744873047,1851
0.02508401870727539,1861
0.02580094337463379,1871
0.026276111602783203,1881
0.027436017990112305,1891
0.02835392951965332,1901
0.02915191650390625,1911
0.029937028884887695,1921
0.030264854431152344,1931
0.03110814094543457,1941
0.032045841217041016,1951
0.03333687782287598,1961
0.03464007377624512,1971
0.0354771614074707,1981
0.03618788719177246,1991
0.03705096244812012,2001
0.03763008117675781,2011
0.038537025451660156,2021
0.03922390937805176,2031
0.039605140686035156,2041
0.03999805450439453,2051
0.04064607620239258,2061
0.0412440299987793,2071
0.041851043701171875,2081
0.04231095314025879,2091
0.04279899597167969,2101
0.04380297660827637,2111
0.0441279411315918,2121
0.04461312294006348,2131
0.04546999931335449,2141
0.046066999435424805,2151
0.04690408706665039,2161
0.04766201972961426,2171
0.04838705062866211,2181
0.04917407035827637,2191
0.050080060958862305,2201
0.05109906196594238,2211
0.052243947982788086,2221
0.052731990814208984,2231
0.053700923919677734,2241
0.05511188507080078,2251
0.056242942810058594,2261
0.057298898696899414,2271
0.05802512168884277,2281
0.05882906913757324,2291
0.06073188781738281,2301
0.06152200698852539,2311
0.06357502937316895,2321
0.06442093849182129,2331
0.06549501419067383,2341
0.06671309471130371,2351
0.0676419734954834,2361
0.06841111183166504,2371
0.06981492042541504,2381
0.07122611999511719,2391
0.07224011421203613,2401
0.07387208938598633,2411
0.07496094703674316,2421
0.07674193382263184,2431
0.0780949592590332,2441
0.08025693893432617,2451
0.08214497566223145,2461
0.08287620544433594,2471
0.08415699005126953,2481
0.0849759578704834,2491
0.08571410179138184,2501
0.08699297904968262,2511
0.08780097961425781,2521
0.0885169506072998,2531
0.0890359878540039,2541
0.09038782119750977,2551
0.09154200553894043,2561
0.09187507629394531,2571
0.09253883361816406,2581
0.09313821792602539,2591
0.09434103965759277,2601
0.09493899345397949,2611
0.09604597091674805,2621
0.0970149040222168,2631
0.09782290458679199,2641
0.09870195388793945,2651
0.09906983375549316,2661
0.09976601600646973,2671
0.10037899017333984,2681
0.10164189338684082,2691
0.1029510498046875,2701
0.1038811206817627,2711
0.10541701316833496,2721
0.10657906532287598,2731
0.10727810859680176,2741
0.10855698585510254,2751
0.1096959114074707,2761
0.11073493957519531,2771
0.11149191856384277,2781
0.11222505569458008,2791
0.11315298080444336,2801
0.11402583122253418,2811
0.1148679256439209,2821
0.11593484878540039,2831
0.11739587783813477,2841
0.11832284927368164,2851
0.11920499801635742,2861
0.12044095993041992,2871
0.12124490737915039,2881
0.12211489677429199,2891
0.12378287315368652,2901
0.12474203109741211,2911
0.12572503089904785,2921
0.12708783149719238,2931
0.12819504737854004,2941
0.12881088256835938,2951
0.12955808639526367,2961
0.13085603713989258,2971
0.13145899772644043,2981
0.13239192962646484,2991
0.13358283042907715,3001
0.13449501991271973,3011
0.13509106636047363,3021
0.13620805740356445,3031
0.13742709159851074,3041
0.13901400566101074,3051
0.14032292366027832,3061
0.1412961483001709,3071
0.14320111274719238,3081
0.1444261074066162,3091
0.14536690711975098,3101
0.14661908149719238,3111
0.1483139991760254,3121
0.14916110038757324,3131
0.15030908584594727,3141
0.1522829532623291,3151
0.15321588516235352,3161
0.154404878616333,3171
0.15596294403076172,3181
0.15706205368041992,3191
0.15825104713439941,3201
0.15952610969543457,3211
0.1605849266052246,3221
0.1612701416015625,3231
0.1624000072479248,3241
0.16356492042541504,3251
0.16547489166259766,3261
0.16660380363464355,3271
0.16887807846069336,3281
0.16997504234313965,3291
0.17116498947143555,3301
0.17267680168151855,3311
0.17542505264282227,3321
0.1767749786376953,3331
0.1783580780029297,3341
0.1798849105834961,3351
0.18125581741333008,3361
0.18322086334228516,3371
0.18531298637390137,3381
0.18673086166381836,3391
0.18795990943908691,3401
0.18997597694396973,3411
0.19120001792907715,3421
0.19489288330078125,3431
0.19796085357666016,3441
0.1992189884185791,3451
0.20282506942749023,3461
0.20540380477905273,3471
0.20949196815490723,3481
0.21269512176513672,3491
0.21442008018493652,3501
0.2179410457611084,3511
0.22014212608337402,3521
0.22234821319580078,3531
0.22531914710998535,3541
0.22871804237365723,3551
0.23151016235351562,3561
0.23611879348754883,3571
0.23978090286254883,3581
0.24579596519470215,3591
0.24972200393676758,3601
0.25197887420654297,3611
0.25487804412841797,3621
0.2591121196746826,3631
0.26157402992248535,3641
0.26361513137817383,3651
0.26845598220825195,3661
0.2734248638153076,3671
0.2777259349822998,3681
0.28262805938720703,3691
0.2848238945007324,3701
0.2886168956756592,3711
0.2925081253051758,3721
0.2996799945831299,3731
0.30580592155456543,3741
0.310884952545166,3751
0.3168208599090576,3761
0.32202696800231934,3771
0.3277609348297119,3781
0.3315110206604004,3791
0.3407778739929199,3801
0.3480350971221924,3811
0.35782289505004883,3821
0.37103986740112305,3831
0.38060593605041504,3841
0.385753870010376,3851
0.39409613609313965,3861
0.40296006202697754,3871
0.4128859043121338,3881
0.42493486404418945,3891
0.4371349811553955,3901
0.4556879997253418,3911
0.4801461696624756,3921
0.493088960647583,3931
0.5175859928131104,3941
0.5935819149017334,3951
0.6251978874206543,3961
0.685265064239502,3971
0.7372720241546631,3981
0.7880580425262451,3991
0.8564488887786865,4001
0.9140019416809082,4011
0.9659571647644043,4021
1.0071349143981934,4031
1.04010009765625,4041
1.0908260345458984,4051
1.1301310062408447,4061
1.1777071952819824,4071
1.2224998474121094,4081
1.3106839656829834,4091
1.4062211513519287,4101
1.5671660900115967,4111
1.633924961090088,4121
1.7033390998840332,4131
1.7806830406188965,4141
1.8672490119934082,4151
2.0002050399780273,4161
2.2030699253082275,4171
2.420919895172119,4181
2.7452468872070312,4191
3.2200450897216797,4201
3.4100100994110107,4211
4.6794397830963135,4221
4.6794397830963135,4221
3599.1708052158356,4221


==> data/performance-thousands-FORMULATION.CRDWP.csv <==
solve_time,num_problems_solved
0.70322585105896,1
0.7491409778594971,2
0.7596030235290527,3
0.7788019180297852,4
0.7819309234619141,5
0.7826981544494629,6
0.7838518619537354,7
0.7981040477752686,8
0.8022551536560059,9
0.8169600963592529,10
0.8278388977050781,11
0.8321659564971924,12
0.8355739116668701,13
0.864717960357666,14
0.8681321144104004,15
0.8801040649414062,16
0.8820290565490723,17
0.8870980739593506,18
0.8957159519195557,19
0.8965508937835693,20
0.9014520645141602,21
0.902540922164917,22
0.9097599983215332,23
0.9099419116973877,24
0.914654016494751,25
0.9165019989013672,26
0.9165451526641846,27
0.9195089340209961,28
0.922050952911377,29
0.9249439239501953,30
0.9260330200195312,31
0.9298751354217529,32
0.9410760402679443,33
0.9417359828948975,34
0.9436860084533691,35
0.9465858936309814,36
0.9484400749206543,37
0.9486191272735596,38
0.9493999481201172,39
0.9500429630279541,40
0.9514141082763672,41
0.953117847442627,42
0.9601941108703613,43
0.9609169960021973,44
0.9625840187072754,45
0.963371992111206,46
0.9635140895843506,47
0.963813066482544,48
0.9661679267883301,49
0.9680898189544678,50
0.977834939956665,51
0.9844319820404053,52
0.9849650859832764,53
0.9870619773864746,54
0.9905011653900146,55
0.9927330017089844,56
0.9931211471557617,57
0.993614912033081,58
0.9944369792938232,59
0.9947230815887451,60
0.9966590404510498,61
1.0012240409851074,62
1.0025479793548584,63
1.0049240589141846,64
1.0093328952789307,65
1.0096440315246582,66
1.0100700855255127,67
1.010193109512329,68
1.0110008716583252,69
1.0117099285125732,70
1.0136849880218506,71
1.0141098499298096,72
1.0149438381195068,73
1.0155739784240723,74
1.0190560817718506,75
1.0213451385498047,76
1.023771047592163,77
1.0241918563842773,78
1.0254490375518799,79
1.0317299365997314,80
1.032155990600586,81
1.0349359512329102,82
1.0351951122283936,83
1.0366451740264893,84
1.0366971492767334,85
1.0399200916290283,86
1.041118860244751,87
1.041604995727539,88
1.0439848899841309,89
1.045896053314209,90
1.0474450588226318,91
1.0490210056304932,92
1.0492711067199707,93
1.0500011444091797,94
1.0501890182495117,95
1.0536448955535889,96
1.0539979934692383,97
1.0573289394378662,98
1.0618259906768799,99
1.0649940967559814,100
1.0682101249694824,101
1.0687170028686523,102
1.0707299709320068,103
1.071972131729126,104
1.072511911392212,105
1.0743329524993896,106
1.0761959552764893,107
1.08268404006958,108
1.0866799354553223,109
1.0894389152526855,110
1.0919160842895508,111
1.0940639972686768,112
1.09621000289917,113
1.0970900058746338,114
1.1006889343261719,115
1.100790023803711,116
1.1031689643859863,117
1.103334903717041,118
1.1094610691070557,119
1.1111130714416504,120
1.1131010055541992,121
1.1132419109344482,122
1.1136300563812256,123
1.114560842514038,124
1.1156489849090576,125
1.1184439659118652,126
1.1200060844421387,127
1.12068510055542,128
1.1307499408721924,129
1.1312181949615479,130
1.1320149898529053,131
1.1335890293121338,132
1.1359689235687256,133
1.1374561786651611,134
1.1377649307250977,135
1.1395230293273926,136
1.1413140296936035,137
1.14369797706604,138
1.144381046295166,139
1.1461811065673828,140
1.147533893585205,141
1.1520469188690186,142
1.1532008647918701,143
1.153822898864746,144
1.1542110443115234,145
1.1556451320648193,146
1.156170129776001,147
1.158444881439209,148
1.1601219177246094,149
1.1602840423583984,150
1.1666109561920166,151
1.1676149368286133,152
1.170936107635498,153
1.1714460849761963,154
1.1717500686645508,155
1.173557996749878,156
1.1747291088104248,157
1.174752950668335,158
1.1777470111846924,159
1.1798679828643799,160
1.1822350025177002,161
1.1900560855865479,162
1.1917309761047363,163
1.1919989585876465,164
1.1932060718536377,165
1.1951580047607422,166
1.1986010074615479,167
1.1987488269805908,168
1.2022449970245361,169
1.205946922302246,170
1.207319974899292,171
1.2080779075622559,172
1.2083218097686768,173
1.208554983139038,174
1.2104790210723877,175
1.2108769416809082,176
1.211421012878418,177
1.2125999927520752,178
1.215013027191162,179
1.2165741920471191,180
1.2210259437561035,181
1.2216880321502686,182
1.2221879959106445,183
1.2270479202270508,184
1.2272369861602783,185
1.2281560897827148,186
1.2290139198303223,187
1.2299180030822754,188
1.232853889465332,189
1.2346611022949219,190
1.238961935043335,191
1.2396900653839111,192
1.2409110069274902,193
1.2428860664367676,194
1.248974084854126,195
1.2536349296569824,196
1.2544519901275635,197
1.2588720321655273,198
1.2605571746826172,199
1.261214017868042,200
1.2625188827514648,201
1.2640860080718994,202
1.2657601833343506,203
1.2695870399475098,204
1.2720880508422852,205
1.2738001346588135,206
1.2763330936431885,207
1.2784230709075928,208
1.2788009643554688,209
1.2803800106048584,210
1.2819969654083252,211
1.2860851287841797,212
1.286341905593872,213
1.2872819900512695,214
1.2889058589935303,215
1.2940239906311035,216
1.2952210903167725,217
1.2957558631896973,218
1.298741102218628,219
1.30135178565979,220
1.304305076599121,221
1.3062021732330322,222
1.3069140911102295,223
1.307114839553833,224
1.3085360527038574,225
1.3093791007995605,226
1.3207619190216064,227
1.3219728469848633,228
1.322735071182251,229
1.3241889476776123,230
1.3263928890228271,231
1.3285391330718994,232
1.3295750617980957,233
1.3317859172821045,234
1.331902027130127,235
1.3352620601654053,236
1.3358230590820312,237
1.3398749828338623,238
1.339953899383545,239
1.3407819271087646,240
1.3422980308532715,241
1.344926118850708,242
1.3484141826629639,243
1.3496880531311035,244
1.3503060340881348,245
1.3521020412445068,246
1.3537850379943848,247
1.3551008701324463,248
1.3588018417358398,249
1.3617918491363525,250
1.3666608333587646,251
1.3674771785736084,252
1.3686230182647705,253
1.369175910949707,254
1.3723819255828857,255
1.373615026473999,256
1.3763470649719238,257
1.3884930610656738,258
1.3896050453186035,259
1.3929839134216309,260
1.3960468769073486,261
1.4119369983673096,262
1.4119620323181152,263
1.415557861328125,264
1.4171390533447266,265
1.418787956237793,266
1.419633150100708,267
1.4222650527954102,268
1.4272069931030273,269
1.427276849746704,270
1.427527904510498,271
1.428421974182129,272
1.4311070442199707,273
1.4330220222473145,274
1.433077096939087,275
1.4363081455230713,276
1.439060926437378,277
1.4417271614074707,278
1.4420499801635742,279
1.4427580833435059,280
1.4438440799713135,281
1.4478349685668945,282
1.4504342079162598,283
1.4565229415893555,284
1.46126389503479,285
1.4629101753234863,286
1.4630188941955566,287
1.4643349647521973,288
1.4685499668121338,289
1.4695539474487305,290
1.4724440574645996,291
1.475754976272583,292
1.4765639305114746,293
1.4767920970916748,294
1.478295087814331,295
1.4787790775299072,296
1.4793260097503662,297
1.4810118675231934,298
1.4843361377716064,299
1.4852149486541748,300
1.4873900413513184,301
1.488656997680664,302
1.4890689849853516,303
1.4927239418029785,304
1.492887020111084,305
1.4958698749542236,306
1.4975199699401855,307
1.4981908798217773,308
1.5007719993591309,309
1.5007820129394531,310
1.5020830631256104,311
1.5021629333496094,312
1.5027520656585693,313
1.506932020187378,314
1.5088438987731934,315
1.5110008716583252,316
1.512864112854004,317
1.5157139301300049,318
1.5183401107788086,319
1.5203120708465576,320
1.521878957748413,321
1.523594856262207,322
1.5303270816802979,323
1.5373420715332031,324
1.5386159420013428,325
1.5388469696044922,326
1.5473511219024658,327
1.5502619743347168,328
1.5524718761444092,329
1.553501844406128,330
1.5549719333648682,331
1.5592241287231445,332
1.5610771179199219,333
1.5622859001159668,334
1.56502103805542,335
1.572674036026001,336
1.5727040767669678,337
1.5769760608673096,338
1.5783448219299316,339
1.5789570808410645,340
1.5791351795196533,341
1.581104040145874,342
1.5890228748321533,343
1.5944020748138428,344
1.6001129150390625,345
1.6026818752288818,346
1.602921962738037,347
1.605315923690796,348
1.608788013458252,349
1.61561918258667,350
1.6184308528900146,351
1.6221058368682861,352
1.6238529682159424,353
1.6240699291229248,354
1.6308579444885254,355
1.6314899921417236,356
1.6442108154296875,357
1.644251823425293,358
1.649752140045166,359
1.6512200832366943,360
1.6579649448394775,361
1.6668457984924316,362
1.6681780815124512,363
1.6689369678497314,364
1.6700429916381836,365
1.684412956237793,366
1.6912860870361328,367
1.6944000720977783,368
1.7014780044555664,369
1.7089250087738037,370
1.7103979587554932,371
1.712285041809082,372
1.7142910957336426,373
1.7161588668823242,374
1.716710090637207,375
1.718966007232666,376
1.7199840545654297,377
1.7222518920898438,378
1.723158836364746,379
1.7238309383392334,380
1.7262158393859863,381
1.7298600673675537,382
1.7309291362762451,383
1.7320528030395508,384
1.7321100234985352,385
1.736665964126587,386
1.738191843032837,387
1.7439789772033691,388
1.744441032409668,389
1.7476811408996582,390
1.7480530738830566,391
1.7482540607452393,392
1.7510812282562256,393
1.7540299892425537,394
1.7541730403900146,395
1.7572970390319824,396
1.7606139183044434,397
1.7644281387329102,398
1.7662019729614258,399
1.7689130306243896,400
1.7697229385375977,401
1.7845489978790283,402
1.787513017654419,403
1.7887170314788818,404
1.801990032196045,405
1.8028850555419922,406
1.8062629699707031,407
1.8084778785705566,408
1.8100309371948242,409
1.8103930950164795,410
1.8104441165924072,411
1.8122670650482178,412
1.8137259483337402,413
1.8165841102600098,414
1.8215909004211426,415
1.823045015335083,416
1.8252809047698975,417
1.8260271549224854,418
1.8272361755371094,419
1.832930088043213,420
1.8353660106658936,421
1.840926170349121,422
1.8460991382598877,423
1.8523259162902832,424
1.8535540103912354,425
1.853809118270874,426
1.8563051223754883,427
1.8598639965057373,428
1.861928939819336,429
1.8633899688720703,430
1.8649101257324219,431
1.865785837173462,432
1.8674700260162354,433
1.8705191612243652,434
1.870851993560791,435
1.8728249073028564,436
1.8748319149017334,437
1.8801870346069336,438
1.884016990661621,439
1.885362148284912,440
1.895448923110962,441
1.8986289501190186,442
1.901015043258667,443
1.9015300273895264,444
1.902665138244629,445
1.9052159786224365,446
1.9057250022888184,447
1.9059350490570068,448
1.9121029376983643,449
1.9141099452972412,450
1.9162349700927734,451
1.9193599224090576,452
1.9233510494232178,453
1.9260690212249756,454
1.9274778366088867,455
1.930694818496704,456
1.9340569972991943,457
1.940868854522705,458
1.948498010635376,459
1.948641061782837,460
1.9506161212921143,461
1.9561400413513184,462
1.9563050270080566,463
1.960287094116211,464
1.9606959819793701,465
1.9724998474121094,466
1.9740710258483887,467
1.9771571159362793,468
1.9775850772857666,469
1.9803080558776855,470
1.9804050922393799,471
1.9878220558166504,472
1.988339900970459,473
1.9908249378204346,474
1.9929471015930176,475
1.9938578605651855,476
1.994987964630127,477
1.999328851699829,478
2.0072848796844482,479
2.009722948074341,480
2.012842893600464,481
2.018747091293335,482
2.0194108486175537,483
2.0222060680389404,484
2.023660898208618,485
2.029554843902588,486
2.029655933380127,487
2.0324699878692627,488
2.0345799922943115,489
2.035362958908081,490
2.035961151123047,491
2.0375659465789795,492
2.0421180725097656,493
2.0433669090270996,494
2.0448760986328125,495
2.0453598499298096,496
2.0454630851745605,497
2.0506911277770996,498
2.05120587348938,499
2.0537099838256836,500
2.057204008102417,501
2.0596320629119873,502
2.0634500980377197,503
2.0642120838165283,504
2.0656678676605225,505
2.0680959224700928,506
2.077538013458252,507
2.0804290771484375,508
2.088507890701294,509
2.0894811153411865,510
2.0938520431518555,511
2.0944080352783203,512
2.1046879291534424,513
2.1200931072235107,514
2.1271779537200928,515
2.127880096435547,516
2.1288700103759766,517
2.1413981914520264,518
2.1432909965515137,519
2.146756887435913,520
2.1507251262664795,521
2.1520049571990967,522
2.1524500846862793,523
2.155122995376587,524
2.1569371223449707,525
2.160845994949341,526
2.163081169128418,527
2.1697258949279785,528
2.1781890392303467,529
2.1825029850006104,530
2.1862380504608154,531
2.188256025314331,532
2.203078031539917,533
2.2035861015319824,534
2.20686411857605,535
2.2235870361328125,536
2.224126100540161,537
2.242950916290283,538
2.2439780235290527,539
2.2502870559692383,540
2.2636168003082275,541
2.2654759883880615,542
2.2710940837860107,543
2.272618055343628,544
2.273146152496338,545
2.278856039047241,546
2.3017590045928955,547
2.3053879737854004,548
2.3120229244232178,549
2.3123109340667725,550
2.3156919479370117,551
2.3171000480651855,552
2.3444831371307373,553
2.3528811931610107,554
2.3646080493927,555
2.3665621280670166,556
2.3670120239257812,557
2.370840072631836,558
2.382336139678955,559
2.3888421058654785,560
2.4006237983703613,561
2.4072301387786865,562
2.407299041748047,563
2.414552927017212,564
2.416712999343872,565
2.429831027984619,566
2.4298369884490967,567
2.437648057937622,568
2.4485650062561035,569
2.448607921600342,570
2.464148998260498,571
2.4651200771331787,572
2.467594861984253,573
2.468280076980591,574
2.472356081008911,575
2.4857170581817627,576
2.4863219261169434,577
2.486936092376709,578
2.4945919513702393,579
2.5051281452178955,580
2.510503053665161,581
2.531352996826172,582
2.533160924911499,583
2.5363872051239014,584
2.543721914291382,585
2.5602588653564453,586
2.5606460571289062,587
2.5790510177612305,588
2.5806920528411865,589
2.586829900741577,590
2.6110100746154785,591
2.6355860233306885,592
2.650272846221924,593
2.681988000869751,594
2.6828479766845703,595
2.7129127979278564,596
2.7138679027557373,597
2.731387138366699,598
2.7488210201263428,599
2.7495298385620117,600
2.7655467987060547,601
2.7744429111480713,602
2.776695966720581,603
2.785245895385742,604
2.7852540016174316,605
2.7981340885162354,606
2.8064000606536865,607
2.817239999771118,608
2.822305202484131,609
2.825533866882324,610
2.8302509784698486,611
2.841606855392456,612
2.871567964553833,613
2.8823251724243164,614
2.8831779956817627,615
2.886198043823242,616
2.9059109687805176,617
2.932410955429077,618
2.933878183364868,619
2.935478925704956,620
2.9402291774749756,621
2.9612200260162354,622
2.963076114654541,623
2.9678330421447754,624
3.0072758197784424,625
3.0131399631500244,626
3.0131919384002686,627
3.050954818725586,628
3.0871479511260986,629
3.0941860675811768,630
3.110736846923828,631
3.1186060905456543,632
3.151700019836426,633
3.172940969467163,634
3.177510976791382,635
3.183382034301758,636
3.19765305519104,637
3.223729133605957,638
3.228368043899536,639
3.247466802597046,640
3.2930219173431396,641
3.325343132019043,642
3.3518218994140625,643
3.35556697845459,644
3.356388807296753,645
3.373138904571533,646
3.380147933959961,647
3.3835480213165283,648
3.3961949348449707,649
3.399303913116455,650
3.407465934753418,651
3.4096059799194336,652
3.4109930992126465,653
3.42968487739563,654
3.430640935897827,655
3.447906017303467,656
3.461700916290283,657
3.4852728843688965,658
3.521373987197876,659
3.533924102783203,660
3.5496718883514404,661
3.6177260875701904,662
3.619783878326416,663
3.621145009994507,664
3.6213200092315674,665
3.6233980655670166,666
3.6365580558776855,667
3.6412320137023926,668
3.6912341117858887,669
3.695831060409546,670
3.702728033065796,671
3.7062458992004395,672
3.719622850418091,673
3.7323100566864014,674
3.7541141510009766,675
3.771677017211914,676
3.780677080154419,677
3.790877103805542,678
3.796097993850708,679
3.866666078567505,680
3.8839688301086426,681
3.9001200199127197,682
3.915792942047119,683
3.9291810989379883,684
3.94525408744812,685
3.977576971054077,686
4.0131189823150635,687
4.041238784790039,688
4.065731048583984,689
4.068656921386719,690
4.083667039871216,691
4.084038019180298,692
4.087938070297241,693
4.088447093963623,694
4.112437963485718,695
4.125241041183472,696
4.168324947357178,697
4.186800003051758,698
4.187794923782349,699
4.193104028701782,700
4.199429035186768,701
4.240915060043335,702
4.2484540939331055,703
4.262212038040161,704
4.284207105636597,705
4.32478404045105,706
4.3393189907073975,707
4.3625640869140625,708
4.371269941329956,709
4.381468057632446,710
4.401571035385132,711
4.40311598777771,712
4.458714008331299,713
4.460422039031982,714
4.463981866836548,715
4.515940189361572,716
4.5199549198150635,717
4.538660049438477,718
4.5454771518707275,719
4.590558052062988,720
4.605125904083252,721
4.6063361167907715,722
4.6077680587768555,723
4.6365461349487305,724
4.644290924072266,725
4.645971775054932,726
4.6517088413238525,727
4.652678966522217,728
4.692046165466309,729
4.706435918807983,730
4.731162071228027,731
4.7407238483428955,732
4.776228904724121,733
4.801490068435669,734
4.855404853820801,735
4.868559837341309,736
4.905894041061401,737
4.9199559688568115,738
4.922121047973633,739
4.93476414680481,740
4.9501259326934814,741
4.96970009803772,742
4.996376991271973,743
5.001565933227539,744
5.011584043502808,745
5.015956163406372,746
5.039113998413086,747
5.063926935195923,748
5.0669779777526855,749
5.084925174713135,750
5.088160037994385,751
5.101841926574707,752
5.106022834777832,753
5.123847961425781,754
5.128916025161743,755
5.137603998184204,756
5.150131940841675,757
5.1869800090789795,758
5.188406944274902,759
5.226902961730957,760
5.26287317276001,761
5.2758331298828125,762
5.277686834335327,763
5.28029203414917,764
5.305409908294678,765
5.330919027328491,766
5.447235107421875,767
5.448756217956543,768
5.490705966949463,769
5.513906002044678,770
5.518862009048462,771
5.521177053451538,772
5.521500110626221,773
5.6449079513549805,774
5.750416040420532,775
5.763417959213257,776
5.778768062591553,777
5.819169998168945,778
5.833230018615723,779
5.8641180992126465,780
5.892693042755127,781
5.940002918243408,782
5.958439826965332,783
5.985321044921875,784
5.99939489364624,785
6.07775092124939,786
6.1100640296936035,787
6.13637900352478,788
6.156282901763916,789
6.169739007949829,790
6.171978950500488,791
6.179529905319214,792
6.192439079284668,793
6.210897922515869,794
6.219205856323242,795
6.270351886749268,796
6.27768611907959,797
6.282199859619141,798
6.287216901779175,799
6.348176956176758,800
6.353851795196533,801
6.371474981307983,802
6.375208139419556,803
6.391317844390869,804
6.400324821472168,805
6.408541917800903,806
6.439175128936768,807
6.4611639976501465,808
6.463050127029419,809
6.476616144180298,810
6.503006935119629,811
6.511944055557251,812
6.514232158660889,813
6.519585132598877,814
6.526836156845093,815
6.529454946517944,816
6.542689085006714,817
6.550408124923706,818
6.551918029785156,819
6.567641973495483,820
6.59830379486084,821
6.636934041976929,822
6.671375036239624,823
6.687324047088623,824
6.715444087982178,825
6.71583104133606,826
6.7378990650177,827
6.8310770988464355,828
6.836993932723999,829
6.843184947967529,830
6.845021963119507,831
6.89949107170105,832
6.927855014801025,833
6.930371999740601,834
6.941609859466553,835
6.982862949371338,836
6.996493101119995,837
7.014225006103516,838
7.029568910598755,839
7.052469968795776,840
7.069257974624634,841
7.088374137878418,842
7.108018159866333,843
7.149375915527344,844
7.181977987289429,845
7.240556001663208,846
7.321814060211182,847
7.33345890045166,848
7.3477771282196045,849
7.427480936050415,850
7.455544948577881,851
7.486540079116821,852
7.489480018615723,853
7.51689600944519,854
7.532984018325806,855
7.535665988922119,856
7.5368688106536865,857
7.572839975357056,858
7.5749430656433105,859
7.6023759841918945,860
7.613871097564697,861
7.621311902999878,862
7.673405885696411,863
7.679316997528076,864
7.680464029312134,865
7.709898948669434,866
7.711114168167114,867
7.731554985046387,868
7.774111986160278,869
7.808363914489746,870
7.872791767120361,871
7.934009790420532,872
8.107903003692627,873
8.169880151748657,874
8.222427129745483,875
8.424118995666504,876
8.446731090545654,877
8.449538946151733,878
8.4843909740448,879
8.513059854507446,880
8.562572002410889,881
8.584358930587769,882
8.608825922012329,883
8.616639852523804,884
8.640515804290771,885
8.645393133163452,886
8.710309028625488,887
8.72685980796814,888
8.728174924850464,889
8.78305697441101,890
8.806185007095337,891
8.816918134689331,892
8.828731060028076,893
8.848610877990723,894
8.882950067520142,895
8.923951148986816,896
8.96688985824585,897
8.980480909347534,898
9.091673135757446,899
9.129966974258423,900
9.136995077133179,901
9.173549890518188,902
9.175816059112549,903
9.248207807540894,904
9.276214122772217,905
9.369893074035645,906
9.434324979782104,907
9.51470685005188,908
9.562588930130005,909
9.569539070129395,910
9.602723121643066,911
9.613579034805298,912
9.669502973556519,913
9.698937892913818,914
9.738532066345215,915
9.778364896774292,916
9.815335035324097,917
9.84886884689331,918
9.887518882751465,919
9.941426038742065,920
9.97614312171936,921
9.97668194770813,922
9.996093988418579,923
10.02564811706543,924
10.280729055404663,925
10.317458152770996,926
10.422132968902588,927
10.437288045883179,928
10.450660943984985,929
10.62817096710205,930
10.650596857070923,931
10.751077890396118,932
10.787097930908203,933
11.097452878952026,934
11.140547037124634,935
11.323888063430786,936
11.469895124435425,937
11.559702157974243,938
11.571853876113892,939
11.585338830947876,940
11.625615119934082,941
11.699111938476562,942
11.834564924240112,943
11.945578813552856,944
12.359633922576904,945
12.71672797203064,946
12.869586944580078,947
12.874005794525146,948
13.001474142074585,949
13.045377016067505,950
13.10677194595337,951
13.539555072784424,952
13.753257036209106,953
13.83227801322937,954
14.07215404510498,955
14.740641117095947,956
15.058363914489746,957
15.431974172592163,958
16.01133894920349,959
16.310907125473022,960
16.360480070114136,961
16.659963846206665,962
18.862708806991577,963
18.871753931045532,964
18.963748931884766,965
19.461357831954956,966
19.515053033828735,967
19.69305992126465,968
20.657463788986206,969
20.92547917366028,970
22.048115015029907,971
22.69477105140686,972
22.70978283882141,973
24.81680202484131,974
25.549033164978027,975
28.827088117599487,976
29.641817092895508,977
30.358150005340576,978
33.11869287490845,979
48.071799993515015,980
48.91968107223511,981
49.60960912704468,982
59.23814797401428,983
84.60672402381897,984
107.87606000900269,985
174.34803986549377,986
178.20805191993713,987
182.52188515663147,988
183.95652103424072,989
192.37536907196045,990
202.96122217178345,991
205.516499042511,992
220.72728896141052,993
225.95035600662231,994
228.27752995491028,995
236.7754909992218,996
246.57457304000854,997
247.6444981098175,998
250.174968957901,999
253.3995418548584,1000
254.51809406280518,1001
255.07236504554749,1002
260.5104739665985,1003
266.1168849468231,1004
266.15000915527344,1005
271.1630961894989,1006
271.676087141037,1007
278.98152208328247,1008
282.4126629829407,1009
287.3010959625244,1010
293.6283838748932,1011
296.193993806839,1012
298.96707701683044,1013
299.3966529369354,1014
312.507080078125,1015
312.5958409309387,1016
313.1510281562805,1017
313.4818391799927,1018
319.04950404167175,1019
322.6788258552551,1020
323.9918441772461,1021
325.4665470123291,1022
326.2443811893463,1023
327.0425570011139,1024
327.38057589530945,1025
331.13014101982117,1026
332.3727171421051,1027
339.0854971408844,1028
347.2397029399872,1029
351.34228110313416,1030
363.3858199119568,1031
368.3091320991516,1032
371.1983299255371,1033
381.0489981174469,1034
381.62813901901245,1035
381.7878839969635,1036
388.34474897384644,1037
389.8813569545746,1038
393.48730397224426,1039
398.6793761253357,1040
399.5200550556183,1041
401.979838848114,1042
403.7496061325073,1043
417.83918809890747,1044
417.8989038467407,1045
418.9077088832855,1046
421.80263805389404,1047
424.0623209476471,1048
428.3516390323639,1049
428.66972303390503,1050
431.4911048412323,1051
432.25341606140137,1052
433.22363901138306,1053
436.1526141166687,1054
436.7495639324188,1055
438.2184269428253,1056
442.4827539920807,1057
442.5040900707245,1058
451.3059401512146,1059
455.6790678501129,1060
459.96328711509705,1061
468.3913679122925,1062
469.38066577911377,1063
472.60482907295227,1064
474.75640082359314,1065
476.8796019554138,1066
478.00874495506287,1067
479.7424659729004,1068
482.67750811576843,1069
484.18394017219543,1070
485.4537789821625,1071
486.81282806396484,1072
494.78936195373535,1073
498.07837891578674,1074
501.5060269832611,1075
506.05870509147644,1076
512.0353980064392,1077
512.7557890415192,1078
513.1500778198242,1079
515.6299300193787,1080
524.354444026947,1081
527.5957989692688,1082
529.0409669876099,1083
529.0929560661316,1084
529.2709691524506,1085
530.9437899589539,1086
539.8607699871063,1087
540.7766962051392,1088
542.8729341030121,1089
556.1161351203918,1090
557.8459939956665,1091
558.3585960865021,1092
567.3932919502258,1093
567.7624320983887,1094
571.248486995697,1095
572.6903331279755,1096
573.45738697052,1097
575.2482388019562,1098
578.3103501796722,1099
585.4960629940033,1100
589.0377910137177,1101
592.3428847789764,1102
592.762720823288,1103
596.2114720344543,1104
596.2871549129486,1105
600.8157470226288,1106
601.0437388420105,1107
608.4204261302948,1108
612.6652090549469,1109
615.9909460544586,1110
616.4754779338837,1111
620.4710640907288,1112
621.0412490367889,1113
621.7811830043793,1114
626.2929458618164,1115
628.2435631752014,1116
628.927582025528,1117
629.338996887207,1118
632.1692979335785,1119
633.2261409759521,1120
634.4208920001984,1121
635.8496561050415,1122
639.1380090713501,1123
644.3467559814453,1124
646.5390779972076,1125
647.2237000465393,1126
660.3976540565491,1127
661.4754710197449,1128
664.0033359527588,1129
666.2280979156494,1130
667.6714367866516,1131
670.5532610416412,1132
671.6926400661469,1133
671.8090958595276,1134
673.0423300266266,1135
673.0427339076996,1136
676.8817400932312,1137
677.8886709213257,1138
678.9054090976715,1139
684.1805150508881,1140
688.4329199790955,1141
688.7876298427582,1142
698.005312204361,1143
698.1213309764862,1144
704.9917731285095,1145
709.2741949558258,1146
715.740485906601,1147
718.0396690368652,1148
720.133670091629,1149
724.0472447872162,1150
726.3395850658417,1151
731.670361995697,1152
740.6142139434814,1153
744.2021079063416,1154
744.9892058372498,1155
745.3301129341125,1156
751.8626799583435,1157
753.0049960613251,1158
755.5359861850739,1159
761.9880340099335,1160
764.246572971344,1161
765.9293360710144,1162
767.5097010135651,1163
770.170774936676,1164
784.543998003006,1165
788.2321150302887,1166
790.6612980365753,1167
806.7878978252411,1168
808.9200050830841,1169
814.4671311378479,1170
819.1816148757935,1171
822.6157379150391,1172
829.438136100769,1173
830.4346981048584,1174
830.5337588787079,1175
838.6348049640656,1176
839.4148950576782,1177
843.0662732124329,1178
844.4435861110687,1179
845.1109330654144,1180
845.9125669002533,1181
847.600683927536,1182
851.0693061351776,1183
851.8585550785065,1184
864.6760039329529,1185
864.8088009357452,1186
871.205069065094,1187
877.3091609477997,1188
877.7560920715332,1189
878.9987990856171,1190
882.6622030735016,1191
886.4155580997467,1192
891.8715090751648,1193
906.6842620372772,1194
909.1994640827179,1195
909.8710210323334,1196
910.2300629615784,1197
920.9626109600067,1198
930.7645070552826,1199
939.6197321414948,1200
942.5105218887329,1201
945.7760279178619,1202
946.2357740402222,1203
948.1738810539246,1204
951.5020849704742,1205
954.3296430110931,1206
963.0953040122986,1207
963.721360206604,1208
964.1051080226898,1209
975.4726240634918,1210
988.2472920417786,1211
988.9286699295044,1212
989.4584760665894,1213
994.0115120410919,1214
1018.0907349586487,1215
1028.0671219825745,1216
1034.101718902588,1217
1043.0596601963043,1218
1052.5694479942322,1219
1061.0737099647522,1220
1088.1880600452423,1221
1089.558471918106,1222
1095.3381688594818,1223
1095.6478509902954,1224
1096.1333878040314,1225
1097.0354809761047,1226
1098.3392097949982,1227
1098.7699990272522,1228
1101.4929568767548,1229
1102.995483160019,1230
1105.5876548290253,1231
1105.8286380767822,1232
1110.4974060058594,1233
1111.7071740627289,1234
1117.6166591644287,1235
1125.8963119983673,1236
1129.374459028244,1237
1132.376765012741,1238
1136.2105920314789,1239
1138.123272895813,1240
1161.1693940162659,1241
1163.6408829689026,1242
1170.6797971725464,1243
1189.055988073349,1244
1192.0417001247406,1245
1193.7009658813477,1246
1197.8039269447327,1247
1201.1230268478394,1248
1208.463329076767,1249
1210.8371181488037,1250
1216.5088829994202,1251
1222.0071458816528,1252
1231.6455628871918,1253
1233.4644877910614,1254
1234.086604833603,1255
1245.5629198551178,1256
1266.9571697711945,1257
1267.7954668998718,1258
1276.6176249980927,1259
1288.6220860481262,1260
1293.1877789497375,1261
1313.5829429626465,1262
1319.8738532066345,1263
1327.6726109981537,1264
1331.5003309249878,1265
1348.147579908371,1266
1354.0177519321442,1267
1354.415431022644,1268
1358.652232170105,1269
1369.2993559837341,1270
1370.3702919483185,1271
1371.042247056961,1272
1374.4910788536072,1273
1374.6193749904633,1274
1377.407560825348,1275
1378.1429600715637,1276
1378.5078399181366,1277
1391.1407380104065,1278
1393.0511360168457,1279
1396.7550389766693,1280
1410.532683134079,1281
1412.1166360378265,1282
1425.964033126831,1283
1429.902125120163,1284
1446.2297308444977,1285
1461.6660420894623,1286
1464.5315670967102,1287
1474.7592310905457,1288
1483.3570091724396,1289
1515.5663390159607,1290
1529.2031078338623,1291
1538.6534049510956,1292
1539.7103180885315,1293
1555.8212730884552,1294
1557.7952191829681,1295
1571.2666521072388,1296
1575.3297810554504,1297
1576.1768329143524,1298
1578.0658218860626,1299
1587.9075100421906,1300
1591.0948679447174,1301
1596.1477580070496,1302
1603.2559177875519,1303
1610.0331749916077,1304
1613.4038760662079,1305
1618.90038895607,1306
1621.4293820858002,1307
1627.9189529418945,1308
1645.8016748428345,1309
1646.1312081813812,1310
1652.1943712234497,1311
1654.8665771484375,1312
1655.0727310180664,1313
1658.5317649841309,1314
1660.8484048843384,1315
1671.406811952591,1316
1676.4790217876434,1317
1678.0842471122742,1318
1681.652951002121,1319
1698.370078086853,1320
1704.737054824829,1321
1709.1836969852448,1322
1723.5091090202332,1323
1747.644835948944,1324
1752.0260319709778,1325
1754.6909120082855,1326
1758.658893108368,1327
1759.1048181056976,1328
1770.614735841751,1329
1777.376550912857,1330
1786.2618200778961,1331
1786.7340269088745,1332
1794.8655381202698,1333
1826.7365849018097,1334
1835.126224040985,1335
1848.964329957962,1336
1850.1331219673157,1337
1862.568825006485,1338
1862.7782258987427,1339
1863.438189983368,1340
1873.559730052948,1341
1877.0240659713745,1342
1900.6107580661774,1343
1910.6436579227448,1344
1972.8016829490662,1345
1994.511605978012,1346
2016.4968600273132,1347
2050.095843076706,1348
2063.130033016205,1349
2073.0414040088654,1350
2092.6922631263733,1351
2100.676242828369,1352
2110.11882686615,1353
2124.8115739822388,1354
2125.49649310112,1355
2134.302890062332,1356
2144.297746896744,1357
2145.9825382232666,1358
2148.943724155426,1359
2160.297439098358,1360
2162.0966300964355,1361
2166.9979531764984,1362
2205.5566329956055,1363
2209.6045100688934,1364
2279.427449941635,1365
2282.849359035492,1366
2284.769528865814,1367
2298.457622051239,1368
2300.6452350616455,1369
2319.6373908519745,1370
2330.3744320869446,1371
2349.5907390117645,1372
2361.312421798706,1373
2376.535250902176,1374
2377.71790099144,1375
2383.916799068451,1376
2394.6629881858826,1377
2419.540967941284,1378
2445.2650649547577,1379
2446.772899866104,1380
2480.015070915222,1381
2482.7544050216675,1382
2485.5152459144592,1383
2490.764568090439,1384
2499.986982822418,1385
2512.915766954422,1386
2514.946799993515,1387
2530.7501101493835,1388
2534.014060974121,1389
2535.229572057724,1390
2584.304530143738,1391
2614.3174481391907,1392
2618.295844078064,1393
2621.348568916321,1394
2640.6923999786377,1395
2668.6532509326935,1396
2692.953029155731,1397
2697.400223970413,1398
2707.2876858711243,1399
2720.0133481025696,1400
2722.2411670684814,1401
2764.085391998291,1402
2840.351786851883,1403
2851.389233827591,1404
2894.2051088809967,1405
2913.0612020492554,1406
2929.119369983673,1407
2937.2959258556366,1408
2953.235039949417,1409
2977.374536037445,1410
2981.0813460350037,1411
2983.367295026779,1412
2985.6565070152283,1413
3036.5336198806763,1414
3039.160649061203,1415
3052.5670211315155,1416
3054.2652242183685,1417
3061.549397945404,1418
3070.116138935089,1419
3074.3460659980774,1420
3076.4005551338196,1421
3090.110050201416,1422
3103.669443845749,1423
3149.097771883011,1424
3164.125153064728,1425
3178.509752035141,1426
3186.094062805176,1427
3202.6097781658173,1428
3211.9599380493164,1429
3277.444237947464,1430
3311.550283908844,1431
3334.8032438755035,1432
3337.762664079666,1433
3350.0955998897552,1434
3370.7167179584503,1435
3380.134541988373,1436
3407.4550230503082,1437
3449.314779996872,1438
3477.8398830890656,1439
3486.862736940384,1440
3492.3087940216064,1441
3502.4205861091614,1442
3511.1215648651123,1443
3511.267580986023,1444
3519.741555929184,1445
3526.021758079529,1446
3563.7830262184143,1447
3593.220775127411,1448
6230.837738037109,1449
6230.837738037109,1450
6230.837738037109,1450
3599.1708052158356,1450


==> data/performance-thousands-FORMULATION.DWP.csv <==
solve_time,num_problems_solved
1.0480139255523682,1.0
1.2981939315795898,2.0
1.3398888111114502,3.0
1.5053510665893555,4.0
1.599890947341919,5.0
1.6123309135437012,6.0
1.655595064163208,7.0
1.7235279083251953,8.0
1.7373969554901123,9.0
1.7729649543762207,10.0
1.8065528869628906,11.0
1.8118669986724854,12.0
1.892146110534668,13.0
1.9026250839233398,14.0
1.9388110637664795,15.0
1.9433181285858154,16.0
1.9458229541778564,17.0
1.979870080947876,18.0
1.9863231182098389,19.0
1.9872980117797852,20.0
2.022028923034668,21.0
2.0391428470611572,22.0
2.086742877960205,23.0
2.0872159004211426,24.0
2.1679751873016357,25.0
2.169025182723999,26.0
2.1906850337982178,27.0
2.2262260913848877,28.0
2.227375030517578,29.0
2.2274630069732666,30.0
2.229093074798584,31.0
2.2362029552459717,32.0
2.238335132598877,33.0
2.2439029216766357,34.0
2.2654900550842285,35.0
2.2802791595458984,36.0
2.297308921813965,37.0
2.3063862323760986,38.0
2.3363699913024902,39.0
2.384423017501831,40.0
2.44826602935791,41.0
2.513550043106079,42.0
2.515568971633911,43.0
2.5195209980010986,44.0
2.530306816101074,45.0
2.531920909881592,46.0
2.5536880493164062,47.0
2.6015470027923584,48.0
2.6289010047912598,49.0
2.6416420936584473,50.0
2.6461939811706543,51.0
2.6592748165130615,52.0
2.6777210235595703,53.0
2.6782069206237793,54.0
2.6909120082855225,55.0
2.816805839538574,56.0
2.831209897994995,57.0
2.8381710052490234,58.0
2.8418679237365723,59.0
2.893531084060669,60.0
2.8995249271392822,61.0
2.963696002960205,62.0
2.983043909072876,63.0
3.0326220989227295,64.0
3.0359630584716797,65.0
3.0417110919952393,66.0
3.059338092803955,67.0
3.063959836959839,68.0
3.1047539710998535,69.0
3.126365900039673,70.0
3.1744821071624756,71.0
3.20621395111084,72.0
3.2304329872131348,73.0
3.2645251750946045,74.0
3.3418068885803223,75.0
3.3479127883911133,76.0
3.3907179832458496,77.0
3.414186954498291,78.0
3.4594390392303467,79.0
3.4784128665924072,80.0
3.4919638633728027,81.0
3.5037131309509277,82.0
3.531508207321167,83.0
3.5443429946899414,84.0
3.5578598976135254,85.0
3.558712959289551,86.0
3.568294048309326,87.0
3.5763118267059326,88.0
3.649103879928589,89.0
3.6506259441375732,90.0
3.650994062423706,91.0
3.664957046508789,92.0
3.674201011657715,93.0
3.6856608390808105,94.0
3.7123260498046875,95.0
3.7480368614196777,96.0
3.800908088684082,97.0
3.8058879375457764,98.0
3.865061044692993,99.0
3.908967971801758,100.0
3.9117538928985596,101.0
3.92704176902771,102.0
3.9302518367767334,103.0
3.972463846206665,104.0
3.973268985748291,105.0
4.046215057373047,106.0
4.127690076828003,107.0
4.172243118286133,108.0
4.177731990814209,109.0
4.19141411781311,110.0
4.231162071228027,111.0
4.245697021484375,112.0
4.25757098197937,113.0
4.321640968322754,114.0
4.333163022994995,115.0
4.335911989212036,116.0
4.378758907318115,117.0
4.381215810775757,118.0
4.412092924118042,119.0
4.415105819702148,120.0
4.430321931838989,121.0
4.4303319454193115,122.0
4.435389995574951,123.0
4.443645000457764,124.0
4.444645166397095,125.0
4.455405950546265,126.0
4.463016986846924,127.0
4.46527099609375,128.0
4.471731185913086,129.0
4.478777885437012,130.0
4.494619131088257,131.0
4.500036001205444,132.0
4.542534828186035,133.0
4.570183038711548,134.0
4.572770118713379,135.0
4.609441041946411,136.0
4.633095979690552,137.0
4.646728992462158,138.0
4.654523134231567,139.0
4.655524015426636,140.0
4.677603006362915,141.0
4.679079055786133,142.0
4.706127166748047,143.0
4.717054128646851,144.0
4.722429990768433,145.0
4.739497900009155,146.0
4.763407945632935,147.0
4.768761157989502,148.0
4.778228998184204,149.0
4.779109001159668,150.0
4.7916419506073,151.0
4.8025429248809814,152.0
4.829200029373169,153.0
4.829982042312622,154.0
4.832903146743774,155.0
4.8709681034088135,156.0
4.871212005615234,157.0
4.872994899749756,158.0
4.880604982376099,159.0
4.930769920349121,160.0
4.959456205368042,161.0
4.962122917175293,162.0
4.966385126113892,163.0
4.974020004272461,164.0
4.974330902099609,165.0
4.9917919635772705,166.0
4.999743938446045,167.0
5.006292104721069,168.0
5.021570920944214,169.0
5.026041030883789,170.0
5.03338098526001,171.0
5.035486936569214,172.0
5.05783486366272,173.0
5.074169874191284,174.0
5.081086874008179,175.0
5.084864139556885,176.0
5.0877768993377686,177.0
5.0969390869140625,178.0
5.0987560749053955,179.0
5.1221840381622314,180.0
5.1257851123809814,181.0
5.13221001625061,182.0
5.136764764785767,183.0
5.149606943130493,184.0
5.170696973800659,185.0
5.17859411239624,186.0
5.208343029022217,187.0
5.21188497543335,188.0
5.2360029220581055,189.0
5.264635801315308,190.0
5.275537014007568,191.0
5.2773520946502686,192.0
5.278265953063965,193.0
5.279335021972656,194.0
5.294600963592529,195.0
5.3189170360565186,196.0
5.3225061893463135,197.0
5.343775987625122,198.0
5.346179008483887,199.0
5.370460033416748,200.0
5.371201992034912,201.0
5.37204909324646,202.0
5.374989986419678,203.0
5.377737045288086,204.0
5.389322996139526,205.0
5.411051988601685,206.0
5.426698923110962,207.0
5.429641008377075,208.0
5.432126998901367,209.0
5.433465957641602,210.0
5.440936803817749,211.0
5.444278001785278,212.0
5.448908090591431,213.0
5.463353872299194,214.0
5.487612009048462,215.0
5.492012977600098,216.0
5.501858949661255,217.0
5.513845920562744,218.0
5.518606901168823,219.0
5.524395942687988,220.0
5.538511037826538,221.0
5.542279958724976,222.0
5.553836107254028,223.0
5.562751054763794,224.0
5.637109994888306,225.0
5.641796112060547,226.0
5.646317958831787,227.0
5.650506973266602,228.0
5.656121015548706,229.0
5.677080869674683,230.0
5.704827785491943,231.0
5.735864162445068,232.0
5.750170946121216,233.0
5.773455858230591,234.0
5.79378080368042,235.0
5.80177903175354,236.0
5.8077569007873535,237.0
5.822443962097168,238.0
5.8496010303497314,239.0
5.852643013000488,240.0
5.852921962738037,241.0
5.9197869300842285,242.0
5.93171501159668,243.0
5.935352802276611,244.0
5.942169904708862,245.0
5.951936960220337,246.0
5.962110996246338,247.0
5.9708571434021,248.0
5.978105068206787,249.0
5.982580900192261,250.0
6.002484083175659,251.0
6.006389856338501,252.0
6.006944894790649,253.0
6.0070860385894775,254.0
6.018742084503174,255.0
6.019781827926636,256.0
6.034085988998413,257.0
6.070611000061035,258.0
6.091401100158691,259.0
6.101364850997925,260.0
6.116225957870483,261.0
6.1256020069122314,262.0
6.141464948654175,263.0
6.1832709312438965,264.0
6.190579175949097,265.0
6.193369150161743,266.0
6.197810173034668,267.0
6.208675861358643,268.0
6.21290397644043,269.0
6.212951183319092,270.0
6.215007781982422,271.0
6.2624430656433105,272.0
6.278107166290283,273.0
6.3104729652404785,274.0
6.313232898712158,275.0
6.330588102340698,276.0
6.341346025466919,277.0
6.358771085739136,278.0
6.360898971557617,279.0
6.362797021865845,280.0
6.3656251430511475,281.0
6.387249946594238,282.0
6.395617961883545,283.0
6.397686004638672,284.0
6.4188220500946045,285.0
6.430099010467529,286.0
6.437346935272217,287.0
6.446990966796875,288.0
6.475340127944946,289.0
6.482928037643433,290.0
6.485779047012329,291.0
6.494308948516846,292.0
6.505703926086426,293.0
6.509178876876831,294.0
6.519248008728027,295.0
6.521669149398804,296.0
6.522969961166382,297.0
6.543417930603027,298.0
6.567047834396362,299.0
6.576368093490601,300.0
6.602763891220093,301.0
6.612451076507568,302.0
6.613654851913452,303.0
6.615453004837036,304.0
6.634060859680176,305.0
6.660361051559448,306.0
6.6634650230407715,307.0
6.667493104934692,308.0
6.676939010620117,309.0
6.677133083343506,310.0
6.68102502822876,311.0
6.698561906814575,312.0
6.7114479541778564,313.0
6.715471029281616,314.0
6.731860160827637,315.0
6.7503509521484375,316.0
6.757206916809082,317.0
6.764370918273926,318.0
6.7765281200408936,319.0
6.798409938812256,320.0
6.810570955276489,321.0
6.8161940574646,322.0
6.833018064498901,323.0
6.840467929840088,324.0
6.8666651248931885,325.0
6.884493112564087,326.0
6.894663095474243,327.0
6.915621042251587,328.0
6.9169700145721436,329.0
6.921148061752319,330.0
6.959486961364746,331.0
6.997205972671509,332.0
6.99800181388855,333.0
7.052680969238281,334.0
7.071451902389526,335.0
7.091407060623169,336.0
7.095026969909668,337.0
7.10279107093811,338.0
7.108094930648804,339.0
7.118108034133911,340.0
7.143918991088867,341.0
7.168134927749634,342.0
7.220928907394409,343.0
7.227622032165527,344.0
7.234468936920166,345.0
7.246490955352783,346.0
7.24822998046875,347.0
7.267270088195801,348.0
7.276557207107544,349.0
7.279793977737427,350.0
7.279888868331909,351.0
7.2800610065460205,352.0
7.290560960769653,353.0
7.298274040222168,354.0
7.321557998657227,355.0
7.327931880950928,356.0
7.3420069217681885,357.0
7.345901012420654,358.0
7.346401929855347,359.0
7.375446081161499,360.0
7.392563819885254,361.0
7.393409967422485,362.0
7.410999059677124,363.0
7.422152042388916,364.0
7.42404317855835,365.0
7.436428070068359,366.0
7.438289165496826,367.0
7.464965105056763,368.0
7.4816670417785645,369.0
7.4910969734191895,370.0
7.491240978240967,371.0
7.498820066452026,372.0
7.514914035797119,373.0
7.527700901031494,374.0
7.537214994430542,375.0
7.551774024963379,376.0
7.559708118438721,377.0
7.602557897567749,378.0
7.6041600704193115,379.0
7.622466802597046,380.0
7.627147912979126,381.0
7.64466404914856,382.0
7.647525072097778,383.0
7.655843019485474,384.0
7.672463893890381,385.0
7.688166856765747,386.0
7.688995838165283,387.0
7.7409749031066895,388.0
7.757394075393677,389.0
7.760656833648682,390.0
7.789998769760132,391.0
7.804749965667725,392.0
7.807981967926025,393.0
7.82671594619751,394.0
7.8340349197387695,395.0
7.856433868408203,396.0
7.887762069702148,397.0
7.889642953872681,398.0
7.8953070640563965,399.0
7.902061939239502,400.0
7.915034055709839,401.0
7.9314727783203125,402.0
7.9512779712677,403.0
7.954613924026489,404.0
7.956446170806885,405.0
7.9681031703948975,406.0
7.971646070480347,407.0
7.98215389251709,408.0
8.00080418586731,409.0
8.0019850730896,410.0
8.014883995056152,411.0
8.028884887695312,412.0
8.04870891571045,413.0
8.065976858139038,414.0
8.07633090019226,415.0
8.085873126983643,416.0
8.08908987045288,417.0
8.098052024841309,418.0
8.104213953018188,419.0
8.12191104888916,420.0
8.128752946853638,421.0
8.150399923324585,422.0
8.186627864837646,423.0
8.219666957855225,424.0
8.225279808044434,425.0
8.227057933807373,426.0
8.239238977432251,427.0
8.272717952728271,428.0
8.284886837005615,429.0
8.298036098480225,430.0
8.299651861190796,431.0
8.306082963943481,432.0
8.324326992034912,433.0
8.3269522190094,434.0
8.333194971084595,435.0
8.358068943023682,436.0
8.368780136108398,437.0
8.372186183929443,438.0
8.373050928115845,439.0
8.376405954360962,440.0
8.390141010284424,441.0
8.403082847595215,442.0
8.405075073242188,443.0
8.410396099090576,444.0
8.414818048477173,445.0
8.425076007843018,446.0
8.436634063720703,447.0
8.440228939056396,448.0
8.467873811721802,449.0
8.480209112167358,450.0
8.491528987884521,451.0
8.519675016403198,452.0
8.53161096572876,453.0
8.53447699546814,454.0
8.549040079116821,455.0
8.553235054016113,456.0
8.561581134796143,457.0
8.56273102760315,458.0
8.604268074035645,459.0
8.605346918106079,460.0
8.614778995513916,461.0
8.624829053878784,462.0
8.632746934890747,463.0
8.638800144195557,464.0
8.640130996704102,465.0
8.680438995361328,466.0
8.696200132369995,467.0
8.700640201568604,468.0
8.700782060623169,469.0
8.709267854690552,470.0
8.721966028213501,471.0
8.773548126220703,472.0
8.80463194847107,473.0
8.80744481086731,474.0
8.840925931930542,475.0
8.8538339138031,476.0
8.85564398765564,477.0
8.865209102630615,478.0
8.871073007583618,479.0
8.894412994384766,480.0
8.905087947845459,481.0
8.915865898132324,482.0
8.922327041625977,483.0
8.943703889846802,484.0
8.975980997085571,485.0
8.980807065963745,486.0
8.982331037521362,487.0
8.982645988464355,488.0
8.989233016967773,489.0
8.993217945098877,490.0
8.998620986938477,491.0
9.014102935791016,492.0
9.019642114639282,493.0
9.02091097831726,494.0
9.022345066070557,495.0
9.032866954803467,496.0
9.056318998336792,497.0
9.0589120388031,498.0
9.069854974746704,499.0
9.074273109436035,500.0
9.078707933425903,501.0
9.090723037719727,502.0
9.12105107307434,503.0
9.125405073165894,504.0
9.142486095428467,505.0
9.148694038391113,506.0
9.15160322189331,507.0
9.155243873596191,508.0
9.165734052658081,509.0
9.2048819065094,510.0
9.206470966339111,511.0
9.209156036376953,512.0
9.219727039337158,513.0
9.227682828903198,514.0
9.240226984024048,515.0
9.24371886253357,516.0
9.258941173553467,517.0
9.260354995727539,518.0
9.263103008270264,519.0
9.263936042785645,520.0
9.31040096282959,521.0
9.316369771957397,522.0
9.321552038192749,523.0
9.334516048431396,524.0
9.343199014663696,525.0
9.359861850738525,526.0
9.375813961029053,527.0
9.389563083648682,528.0
9.397300004959106,529.0
9.399932861328125,530.0
9.412392854690552,531.0
9.42892599105835,532.0
9.458890199661255,533.0
9.515429019927979,534.0
9.523020029067993,535.0
9.52601408958435,536.0
9.536910057067871,537.0
9.554721117019653,538.0
9.564308881759644,539.0
9.57514500617981,540.0
9.575313806533813,541.0
9.579392910003662,542.0
9.595733880996704,543.0
9.598628997802734,544.0
9.63058590888977,545.0
9.633953094482422,546.0
9.692148208618164,547.0
9.694406986236572,548.0
9.700982809066772,549.0
9.705912828445435,550.0
9.725659847259521,551.0
9.739523887634277,552.0
9.740131855010986,553.0
9.753369092941284,554.0
9.787221908569336,555.0
9.799828052520752,556.0
9.827128887176514,557.0
9.83955693244934,558.0
9.840452194213867,559.0
9.855865955352783,560.0
9.862868070602417,561.0
9.865393877029419,562.0
9.899680137634277,563.0
9.903663158416748,564.0
9.917996883392334,565.0
9.93002700805664,566.0
9.954108953475952,567.0
9.965581178665161,568.0
9.996289014816284,569.0
10.026376008987427,570.0
10.029505014419556,571.0
10.04245901107788,572.0
10.04355502128601,573.0
10.060175895690918,574.0
10.086347818374634,575.0
10.100365161895752,576.0
10.100433111190796,577.0
10.106836080551147,578.0
10.113140106201172,579.0
10.155961036682129,580.0
10.17662000656128,581.0
10.190702199935913,582.0
10.237746000289917,583.0
10.249463081359863,584.0
10.254640102386475,585.0
10.260710000991821,586.0
10.28437089920044,587.0
10.311225891113281,588.0
10.330173015594482,589.0
10.341161966323853,590.0
10.343226909637451,591.0
10.352286100387573,592.0
10.355331182479858,593.0
10.361249208450317,594.0
10.400712966918945,595.0
10.402612924575806,596.0
10.405184030532837,597.0
10.409387111663818,598.0
10.44666600227356,599.0
10.452250003814697,600.0
10.486083030700684,601.0
10.53807806968689,602.0
10.603429079055786,603.0
10.65850305557251,604.0
10.665878057479858,605.0
10.678507804870605,606.0
10.686222791671753,607.0
10.696197032928467,608.0
10.738471984863281,609.0
10.770662069320679,610.0
10.776262044906616,611.0
10.776740074157715,612.0
10.799355030059814,613.0
10.832831859588623,614.0
10.840550184249878,615.0
10.853561878204346,616.0
10.856791019439697,617.0
10.883733034133911,618.0
10.896610021591187,619.0
10.897670030593872,620.0
10.903843879699707,621.0
10.911459922790527,622.0
10.918803215026855,623.0
10.925625085830688,624.0
11.013355016708374,625.0
11.020142078399658,626.0
11.089812994003296,627.0
11.12047791481018,628.0
11.121023178100586,629.0
11.141817092895508,630.0
11.158812999725342,631.0
11.260478973388672,632.0
11.28450608253479,633.0
11.329731941223145,634.0
11.346750974655151,635.0
11.369641065597534,636.0
11.399115085601807,637.0
11.402031898498535,638.0
11.435516834259033,639.0
11.448596954345703,640.0
11.512229919433594,641.0
11.538387060165405,642.0
11.591730833053589,643.0
11.606144905090332,644.0
11.608381986618042,645.0
11.6333909034729,646.0
11.65738296508789,647.0
11.671501159667969,648.0
11.68602705001831,649.0
11.69618010520935,650.0
11.74960708618164,651.0
11.785960912704468,652.0
11.8180570602417,653.0
11.841162204742432,654.0
11.84256386756897,655.0
11.90418791770935,656.0
11.954459190368652,657.0
11.965402126312256,658.0
12.005492925643921,659.0
12.019783973693848,660.0
12.031534910202026,661.0
12.047741889953613,662.0
12.061680793762207,663.0
12.066773891448975,664.0
12.084137916564941,665.0
12.127482891082764,666.0
12.22871994972229,667.0
12.239680051803589,668.0
12.241216897964478,669.0
12.305555820465088,670.0
12.336660146713257,671.0
12.34021782875061,672.0
12.362457036972046,673.0
12.381155014038086,674.0
12.38725996017456,675.0
12.388314962387085,676.0
12.412361145019531,677.0
12.437927007675171,678.0
12.479422092437744,679.0
12.522655963897705,680.0
12.552876949310303,681.0
12.569394826889038,682.0
12.57828402519226,683.0
12.620993852615356,684.0
12.66110110282898,685.0
12.68145489692688,686.0
12.706171989440918,687.0
12.729068994522095,688.0
12.735435009002686,689.0
12.766551971435547,690.0
12.83793306350708,691.0
12.849401950836182,692.0
12.937355995178223,693.0
12.943871021270752,694.0
12.988675117492676,695.0
13.01354193687439,696.0
13.040650844573975,697.0
13.052350044250488,698.0
13.08157992362976,699.0
13.082251071929932,700.0
13.092948913574219,701.0
13.125200986862183,702.0
13.152404069900513,703.0
13.275119066238403,704.0
13.318111896514893,705.0
13.354133129119873,706.0
13.374399900436401,707.0
13.400562047958374,708.0
13.402433156967163,709.0
13.41641092300415,710.0
13.44574499130249,711.0
13.48627781867981,712.0
13.55138611793518,713.0
13.61112093925476,714.0
13.64852786064148,715.0
13.724689960479736,716.0
13.72497296333313,717.0
13.804488182067871,718.0
13.821074962615967,719.0
13.87476396560669,720.0
13.959040880203247,721.0
14.023977994918823,722.0
14.031008005142212,723.0
14.039018869400024,724.0
14.058321952819824,725.0
14.071623086929321,726.0
14.107386827468872,727.0
14.158246040344238,728.0
14.173903942108154,729.0
14.18602705001831,730.0
14.191927909851074,731.0
14.216354846954346,732.0
14.397058010101318,733.0
14.410598993301392,734.0
14.433336019515991,735.0
14.4741690158844,736.0
14.509958028793335,737.0
14.787268161773682,738.0
14.796648979187012,739.0
14.84418511390686,740.0
14.87821888923645,741.0
14.883011102676392,742.0
14.923194169998169,743.0
14.925503015518188,744.0
14.934383869171143,745.0
14.982186079025269,746.0
14.988803148269653,747.0
15.053997993469238,748.0
15.135467052459717,749.0
15.14967393875122,750.0
15.166115045547485,751.0
15.168579816818237,752.0
15.268457174301147,753.0
15.310977935791016,754.0
15.358321905136108,755.0
15.402279138565063,756.0
15.430962085723877,757.0
15.47326397895813,758.0
15.505576848983765,759.0
15.580689907073975,760.0
15.603541851043701,761.0
15.639087200164795,762.0
15.728497982025146,763.0
15.763498067855835,764.0
15.88008999824524,765.0
15.925838947296143,766.0
16.031490802764893,767.0
16.041885137557983,768.0
16.091350078582764,769.0
16.130956888198853,770.0
16.151705980300903,771.0
16.16932702064514,772.0
16.17921209335327,773.0
16.2257399559021,774.0
16.31428098678589,775.0
16.395313024520874,776.0
16.42142391204834,777.0
16.52768087387085,778.0
16.721921920776367,779.0
16.7416090965271,780.0
16.85175085067749,781.0
16.912599086761475,782.0
16.964268922805786,783.0
17.228126049041748,784.0
17.30697512626648,785.0
17.40886878967285,786.0
17.438740968704224,787.0
17.446127891540527,788.0
17.698450803756714,789.0
17.788137912750244,790.0
17.822790145874023,791.0
17.89172101020813,792.0
17.941981077194214,793.0
18.04362916946411,794.0
18.071067810058594,795.0
18.285507917404175,796.0
18.38276505470276,797.0
18.430588960647583,798.0
18.517807960510254,799.0
18.59967303276062,800.0
18.654234886169434,801.0
18.69190001487732,802.0
19.0225830078125,803.0
19.045792818069458,804.0
19.15202808380127,805.0
19.175472021102905,806.0
19.23946499824524,807.0
19.620776891708374,808.0
19.70853304862976,809.0
19.831697940826416,810.0
20.03513503074646,811.0
20.14574098587036,812.0
20.216350078582764,813.0
20.218081951141357,814.0
20.261656999588013,815.0
20.51665711402893,816.0
20.519935131072998,817.0
20.53635883331299,818.0
20.537340879440308,819.0
21.059332132339478,820.0
21.347228050231934,821.0
21.43003010749817,822.0
21.671015977859497,823.0
21.805648803710938,824.0
21.8747398853302,825.0
22.061280012130737,826.0
22.142856121063232,827.0
22.228163957595825,828.0
22.95105290412903,829.0
22.9914391040802,830.0
23.60250687599182,831.0
23.608598947525024,832.0
23.660684823989868,833.0
23.671578884124756,834.0
23.710390090942383,835.0
23.80785608291626,836.0
23.851623058319092,837.0
23.897541999816895,838.0
23.95103096961975,839.0
24.229839086532593,840.0
24.49935293197632,841.0
25.103102922439575,842.0
25.317739009857178,843.0
25.792241096496582,844.0
25.963956832885742,845.0
26.743294954299927,846.0
27.17774510383606,847.0
28.123365879058838,848.0
28.323519945144653,849.0
29.237723112106323,850.0
29.531145095825195,851.0
30.322502851486206,852.0
30.781721830368042,853.0
30.838123083114624,854.0
31.213009119033813,855.0
31.22213101387024,856.0
32.018667221069336,857.0
32.2234160900116,858.0
32.62393808364868,859.0
32.819530963897705,860.0
33.335731983184814,861.0
36.34030795097351,862.0
37.642271995544434,863.0
37.74956202507019,864.0
37.79631304740906,865.0
38.954566955566406,866.0
41.7206871509552,867.0
43.70371699333191,868.0
44.87867879867554,869.0
47.527281045913696,870.0
47.81591510772705,871.0
53.874561071395874,872.0
57.01061487197876,873.0
57.52568578720093,874.0
59.40581297874451,875.0
62.30007982254028,876.0
63.631277084350586,877.0
70.19291114807129,878.0
72.56874585151672,879.0
74.39134311676025,880.0
74.7398509979248,881.0
75.47715187072754,882.0
81.95920610427856,883.0
85.38562393188477,884.0
93.36357188224792,885.0
95.18661308288574,886.0
97.63085007667542,887.0
104.31525015830994,888.0
108.75478315353394,889.0
110.93483304977417,890.0
117.42132210731506,891.0
122.50587701797485,892.0
122.50758790969849,893.0
132.3461310863495,894.0
143.87429094314575,895.0
146.88515710830688,896.0
156.45686411857605,897.0
156.46578693389893,898.0
184.0744731426239,899.0
190.3217008113861,900.0
190.91721510887146,901.0
191.39570498466492,902.0
197.38561606407166,903.0
200.48254299163818,904.0
221.33952689170837,905.0
238.48251390457153,906.0
242.64207196235657,907.0
265.49764013290405,908.0
291.0652689933777,909.0
333.8695800304413,910.0
467.1492609977722,911.0
537.9037230014801,912.0
538.6044960021973,913.0
594.7698981761932,914.0
601.3606448173523,915.0
729.6789498329163,916.0
744.6572389602661,917.0
831.8116707801819,918.0
995.7415800094604,919.0
1026.8451719284058,920.0
1037.5917229652405,921.0
1074.208801984787,922.0
1541.2145149707794,923.0
1647.2742071151733,924.0
1748.5521669387817,925.0
2025.8843331336975,926.0
2040.6356101036072,927.0
2059.9642560482025,928.0
2074.5090050697327,929.0
2094.6549701690674,930.0
2121.1483500003815,931.0
2154.655998945236,932.0
2252.7818579673767,933.0
2395.6435871124268,934.0
2420.631319999695,935.0
2494.3758738040924,936.0
2518.8252971172333,937.0
2584.627878189087,938.0
2634.8442788124084,939.0
2690.8008370399475,940.0
2782.4282371997833,941.0
2881.255269050598,942.0
2902.819279193878,943.0
2915.8273401260376,944.0
2923.640156984329,945.0
2936.204113960266,946.0
2945.2286529541016,947.0
3040.2238850593567,948.0
3123.0437710285187,949.0
3180.8051447868347,950.0
3213.2679810523987,951.0
3229.2853949069977,952.0
3243.00608587265,953.0
3262.38325715065,954.0
3298.67813205719,955.0
3310.1682250499725,956.0
3311.4858980178833,957.0
3436.5848140716553,958.0
3455.4375109672546,959.0
3524.747500896454,960.0
6230.837738037109,960.0
6230.837738037109,960.0
3599.1708052158356,960.0


==> data/probability_of_damage.csv <==
distance,probability
0.5,0.36127277036302136
1.0,0.36732366982811904
1.5,0.3727933707809016
2.0,0.37767927423407105
2.5,0.3819812204764077
3.0,0.38570128483696936
3.5,0.3888435820048826
4.0,0.3914140809444888
4.5,0.39342043177387664
5.0,0.3948718053778586
5.5,0.39577874600989393
6.0,0.3961530367035263
6.5,0.3960075769616516
7.0,0.3953562719181962
7.5,0.394213931966507
8.0,0.3925961817156127
8.5,0.3905193770625029
9.0,0.38800052914776223
9.5,0.3850572339858648
10.0,0.38170760662212344
10.5,0.37797021875845277
11.0,0.37386403890249253
11.5,0.3694083742227595
12.0,0.3646228134303974
12.5,0.35952717015020697
13.0,0.3541414263853625
13.5,0.3484856758175122
14.0,0.34258006681321895
14.5,0.33644474512631395
15.0,0.3300997963915842
15.5,0.3235651885965432
16.0,0.3168607147941527
16.5,0.3100059363795926
17.0,0.3030201272985711
17.5,0.2959222195837527
18.0,0.2887307506302379
18.5,0.2814638126219181
19.0,0.2741390045091179
19.5,0.2667733869157326
20.0,0.25938344032274135
20.5,0.2519850268360192
21.0,0.24459335580164548
21.5,0.237222953482829
22.0,0.22988763696091574
22.5,0.22260049237001
23.0,0.21537385752186605
23.5,0.2082193089262913
24.0,0.20114765316293676
24.5,0.19416892251435214
25.0,0.1872923747280183
25.5,0.1805264967370927
26.0,0.17387901213666268
26.5,0.1673568921840483
27.0,0.16096637006871345
27.5,0.15471295817922875
28.0,0.14860146808165609
28.5,0.142636032915197
29.0,0.13682013190692355
29.5,0.13115661670737738
30.0,0.12564773925248285
30.5,0.12029518086415181
31.0,0.11510008231171243
31.5,0.11006307456849712
32.0,0.10518431001209572
32.5,0.10046349383257991
33.0,0.09589991542997628
33.5,0.09149247960013135
34.0,0.08723973732647289
34.5,0.08313991601373172
35.0,0.07919094901827523
35.5,0.07539050434791317
36.0,0.07173601242185479
36.5,0.06822469279859988
37.0,0.06485357979589002
37.5,0.06161954694230243
38.0,0.05851933021451616
38.5,0.055549550027690464
39.0,0.05270673195878284
39.5,0.04998732619382007
40.0,0.04738772570035432
40.5,0.04490428313537015
41.0,0.04253332650695557
41.5,0.04027117361503757
42.0,0.03811414530253787
42.5,0.036058577553406246
43.0,0.03410083247824269
43.5,0.032237308231680806
44.0,0.030464447908382764
44.5,0.02877874746654957
45.0,0.027176762729239634
45.5,0.02565511551463595
46.0,0.024210498946756975
46.5,0.022839681998013117
47.0,0.02153951331453019
47.5,0.020306924374346447
48.0,0.01913893202749245
48.5,0.01803264046561376
49.0,0.016985242667263034
49.5,0.015994021363267552
50.0,0.015056349564764537
50.5,0.014169690694546488
51.0,0.013331598360382446
51.5,0.012539715806921592
52.0,0.011791775080746747
52.5,0.011085595941060511
53.0,0.010419084546468838
53.5,0.00979023194628259
54.0,0.009197112402811347
54.5,0.008637881569189043
55.0,0.008110774545412536
55.5,0.007614103833495867
56.0,0.007146257210910223
56.5,0.006705695539848566
57.0,0.006290950528292982
57.5,0.005900622457377103
58.0,0.005533377888145119
58.5,0.00518794735948952
59.0,0.00486312308781639
59.5,0.004557756677832203
60.0,0.004270756852769897
60.5,0.004001087211372045
61.0,0.0037477640180197946
61.5,0.0035098540315419147
62.0,0.0032864723774483906
62.5,0.003076780467606677
63.0,0.002879983970720701
63.5,0.0026953308363613093
64.0,0.002522109374752557
64.5,0.002359646394015924
65.0,0.002207305396127457
65.5,0.0020644848324359866
66.0,0.0019306164192298692
66.5,0.0018051635135165611
67.0,0.0016876195488923496
67.5,0.001577506531127093
68.0,0.0014743735928680612
68.5,0.0013777956066730601
69.0,0.001287371855416941
69.5,0.001202724758973539
70.0,0.0011234986559535143
70.5,0.0010493586391788212
71.0,0.0009799894434917023
71.5,0.000915094384429771
72.0,0.0008543943462483994
72.5,0.0007976268177313783
73.0,0.0007445449742075616
73.5,0.0006949168041717191
74.0,0.000648524278905882
74.5,0.0006051625634947433
75.0,0.0005646392676414425
75.5,0.0005267737347036672
76.0,0.0004913963673913169
76.5,0.0004583479885928443
77.0,0.00042747923582642233
77.5,0.000398649987846611
78.0,0.0003717288219705628
78.5,0.0003465925007282711
79.0,0.00032312548648011363
79.5,0.00030121948268624354
80.0,0.00028077300055462384
80.5,0.0002616909498383002
81.0,0.00024388425259519453
81.5,0.0002272694787667784
82.0,0.00021176850247678347
82.5,0.00019730817799307188
83.0,0.0001838200343388663
83.5,0.00017123998758172831
84.0,0.00015950806987002908
84.5,0.00014856817432612468
85.0,0.000138367814947582
85.5,0.0001288579007024393
86.0,0.00011999252304589758
86.5,0.00011172875611975552
87.0,0.00010402646893170608
87.5,9.684814884575177e-5
88.0,9.015873574813593e-5
88.5,8.392546628477326e-5
89.0,7.811772759541702e-5
89.5,7.27069200011643e-5
90.0,6.76663281289347e-5
90.5,6.297099998237021e-5
91.0,5.8597633497248225e-5
91.5,5.4524470140815406e-5
92.0,5.073119514120705e-5
92.5,4.71988439528781e-5
93.0,4.390971458767545e-5
93.5,4.0847285460110516e-5
94.0,3.7996138415652414e-5
94.5,3.5341886629014496e-5
95.0,3.287110707783647e-5
95.5,3.057127731231901e-5
96.0,2.8430716259186806e-5
96.5,2.6438528812067208e-5
97.0,2.458455397502668e-5
97.5,2.285931634005145e-5
98.0,2.1253980691360308e-5
98.5,1.9760309542371512e-5
99.0,1.837062342158191e-5
99.5,1.7077763735995344e-5
100.0,1.5875058049230617e-5

